Geodesic Mode Connectivity

Mode connectivity is a phenomenon where trained models are connected by a path of low loss. We reframe this in the context of Information Geometry, where neural networks are studied as spaces of parameterized distributions with curved geometry. We hypothesize that shortest paths in these spaces, known as geodesics, correspond to mode-connecting paths in the loss landscape. We propose an algorithm to approximate geodesics and demonstrate that they achieve mode connectivity.

==> data/path_lengths-3.csv <==
x,model_space,param_space
0,1.31010222434998,64.4386291503906
1,1.54941594600678,64.4443054199219
2,1.88034451007843,64.4590759277344
3,2.6707751750946,64.5137023925781
4,2.2564857006073,64.5578994750977
5,2.00442481040955,64.5811309814453
6,1.78567111492157,64.6073913574219
7,2.09287095069885,64.6323547363281
8,2.18773555755615,64.6712112426758
9,1.81125164031982,64.7023468017578
10,1.77942883968353,64.7300872802734
11,1.67442905902863,64.7378692626953
12,1.81703543663025,64.7657928466797
13,1.8263190984726,64.7932052612305
14,1.85901725292206,64.8212890625
15,1.92643868923187,64.8472442626953
16,1.80588793754578,64.8697662353516
17,1.7214607000351,64.8946380615234
18,1.85970306396484,64.9215469360352
19,1.8688817024231,64.9397354125977
20,1.58596479892731,64.9679718017578
21,1.54625165462494,64.97607421875
22,1.5500556230545,64.9917602539063
23,1.39437508583069,65.0073394775391
24,1.23374772071838,65.0182342529297
25,1.37684047222137,65.0250854492188
26,1.26419699192047,65.0354080200195
27,1.52861213684082,65.0451126098633
28,1.52977848052979,65.0591278076172
29,1.37998700141907,65.0754241943359
30,1.54998767375946,65.0906448364258
31,1.4650741815567,65.1114349365234
32,1.2478506565094,65.1168365478516
33,1.24604165554047,65.1244888305664
34,1.34524977207184,65.1315002441406
35,1.32704210281372,65.1383438110352
36,1.39952743053436,65.1441802978516
37,1.30059731006622,65.1577758789063
38,1.6285719871521,65.1679153442383
39,1.45907056331635,65.1902542114258
40,1.34744441509247,65.2045974731445
41,1.3734096288681,65.2184982299805
42,1.36407685279846,65.2241134643555
43,1.34543108940125,65.2295608520508
44,1.26137828826904,65.2393798828125
45,1.45623552799225,65.2514038085937
46,1.38917577266693,65.2655715942383
47,1.36581993103027,65.2834091186523
48,1.29616117477417,65.2944946289063
49,1.35357940196991,65.3023376464844
50,1.1833930015564,65.3134460449219
51,1.31151914596558,65.31884765625
52,1.34828794002533,65.3239288330078
53,1.35658991336823,65.3320922851563
54,1.19835162162781,65.3393936157227
55,1.23065602779388,65.3458938598633
56,1.2748190164566,65.3583297729492
57,1.28908240795136,65.3679809570312
58,1.15142035484314,65.3775405883789
59,1.2962863445282,65.3819808959961
60,1.29824590682983,65.3943710327148
61,1.33898401260376,65.4053039550781
62,1.3374171257019,65.4149322509766
63,1.14308321475983,65.4278945922852
64,1.20298993587494,65.4311981201172
65,1.17602241039276,65.4367446899414
66,1.07839155197144,65.4451675415039
67,1.03298592567444,65.4502334594727
68,1.05688142776489,65.4550018310547
69,1.03392291069031,65.4624404907227
70,1.26634418964386,65.4666595458984
71,1.12868797779083,65.4779586791992
72,1.29955041408539,65.4867630004883
73,1.19252741336823,65.4945297241211
74,1.30420613288879,65.5035552978516
75,1.33779168128967,65.51513671875
76,1.23874378204346,65.524169921875
77,1.25240850448608,65.5337371826172
78,1.27258837223053,65.5427322387695
79,1.25143504142761,65.5483474731445
80,1.27081060409546,65.5560455322266
81,1.1521270275116,65.5719528198242
82,1.07086980342865,65.5756912231445
83,1.17693614959717,65.5804443359375
84,1.12077975273132,65.5837020874023
85,1.03789508342743,65.5873718261719
86,0.96744978427887,65.5912857055664
87,1.23603880405426,65.5963668823242
88,1.3044239282608,65.6037673950195
89,1.22214150428772,65.6130294799805
90,1.08552801609039,65.6195220947266
91,1.07132625579834,65.6273803710937
92,1.22254502773285,65.6302185058594
93,1.10969972610474,65.6363830566406
94,0.992066383361816,65.6423263549805
95,1.04770481586456,65.6469039916992
96,1.08417117595673,65.6513442993164
97,0.981865465641022,65.6576690673828
98,1.19196927547455,65.6619720458984
99,1.23669052124023,65.669677734375
100,1.12145602703094,65.6762542724609
101,1.05803394317627,65.6806564331055
102,1.00759887695313,65.6838607788086
103,1.01453793048859,65.6921310424805
104,1.07719206809998,65.6945190429687
105,1.02298104763031,65.6961669921875
106,1.01619255542755,65.6998062133789
107,1.1187287569046,65.7039794921875
108,0.881224632263184,65.7080078125
109,0.809623599052429,65.7088470458984
110,1.01857817173004,65.7109909057617
111,1.03827702999115,65.7132110595703
112,1.00538671016693,65.719108581543
113,0.929825246334076,65.7212448120117
114,0.791795134544373,65.7255249023438
115,0.956820368766785,65.7270126342773
116,1.04053521156311,65.7330169677734
117,1.01443994045258,65.7374114990234
118,1.16643810272217,65.7418975830078
119,1.14985501766205,65.7512435913086
120,1.18149900436401,65.7569808959961
121,1.13648700714111,65.7627334594727
122,1.15649175643921,65.7683563232422
123,1.15835607051849,65.7733459472656
124,1.18040478229523,65.7798080444336
125,1.27820479869843,65.7918090820313
126,1.17395925521851,65.800895690918
127,1.09339869022369,65.8098373413086
128,1.23810768127441,65.8199081420898
129,1.22257196903229,65.8288955688477
130,1.43001222610474,65.8377075195313
131,1.261678814888,65.8480834960938
132,1.16869127750397,65.8569183349609
133,1.03236997127533,65.8637161254883
134,1.15887784957886,65.8690567016602
135,1.09091508388519,65.8734664916992
136,1.01416349411011,65.8806915283203
137,1.32994222640991,65.8877716064453
138,1.08187401294708,65.902717590332
139,1.00492191314697,65.9054718017578
140,0.995462357997894,65.9107666015625
141,0.989262282848358,65.9170379638672
142,1.17731738090515,65.9232940673828
143,1.24002492427826,65.9300079345703
144,1.14975595474243,65.9370956420898
145,1.05347859859467,65.9419937133789
146,1.01885449886322,65.948127746582
147,0.930379927158356,65.94970703125
148,1.12324166297913,65.9513168334961
149,1.18377685546875,65.9586868286133
150,1.06211400032043,65.9636383056641
151,0.979127645492554,65.9685287475586
152,1.07846474647522,65.9728393554687
153,1.17412304878235,65.9787826538086
154,1.03425717353821,65.9893417358398
155,1.10222733020782,65.9916763305664
156,1.01937997341156,65.9985809326172
157,0.983108699321747,66.0030517578125
158,0.918254494667053,66.0056686401367
159,0.975656867027283,66.0082092285156
160,0.964608073234558,66.0111389160156
161,1.13417017459869,66.0136260986328
162,0.957617342472076,66.0158996582031
163,1.05192601680756,66.0184020996094
164,0.956144511699676,66.022834777832
165,0.962947726249695,66.0244445800781
166,0.898544371128082,66.0286026000977
167,1.06747782230377,66.0300979614258
168,1.00090444087982,66.0355987548828
169,1.08650290966034,66.0373840332031
170,0.858535945415497,66.0403594970703
171,1.00453925132751,66.0409851074219
172,1.21414339542389,66.0433959960938
173,1.1692259311676,66.05029296875
174,0.855338037014008,66.0582733154297
175,0.908853471279144,66.0613327026367
176,0.893427908420563,66.0618133544922
177,0.857827663421631,66.0630950927734
178,0.782698333263397,66.0646286010742
179,0.903172969818115,66.0662078857422
180,1.01471221446991,66.0674896240234
181,1.16726040840149,66.0720138549805
182,0.974483549594879,66.0775909423828
183,1.01073551177979,66.0803604125977
184,0.925681710243225,66.0839004516602
185,0.796502411365509,66.0872268676758
186,0.981393337249756,66.0884780883789
187,0.874863922595978,66.0900955200195
188,1.0073949098587,66.0934677124024
189,0.8700852394104,66.098030090332
190,0.893589377403259,66.1033096313477
191,0.814999461174011,66.1068878173828
192,0.964034378528595,66.1105880737305
193,0.886240363121033,66.1122512817383
194,0.877676904201508,66.11474609375
195,1.13788902759552,66.1173706054688
196,1.00001549720764,66.1375350952148
197,0.914944529533386,66.1415405273438
198,1.04152417182922,66.1426773071289
199,1.18966972827911,66.14892578125
200,1.08550703525543,66.1553268432617
201,1.17142021656036,66.1569519042969
202,1.22364795207977,66.1609497070313
203,1.29767775535584,66.1603927612305
204,1.48873257637024,66.1643218994141
205,1.05571448802948,66.1634521484375
206,1.21088135242462,66.1669387817383
207,1.42653274536133,66.1667022705078
208,1.52608871459961,66.1714782714844
209,1.50845229625702,66.1751251220703
210,1.392653465271,66.1817092895508
211,1.50938725471497,66.1841354370117
212,1.42646205425262,66.1874008178711
213,1.39007592201233,66.1918792724609
214,1.4493556022644,66.1925354003906
215,1.72477221488953,66.1963577270508
216,1.4295951128006,66.2016220092773
217,1.45243895053864,66.2002487182617
218,1.28018629550934,66.2021026611328
219,1.30048835277557,66.2009735107422
220,1.11034727096558,66.2035293579102
221,1.27433812618256,66.2049407958984
222,1.02452206611633,66.2051849365234
223,1.3995486497879,66.2054290771484
224,1.32712829113007,66.2102127075195
225,1.26624000072479,66.2113723754883
226,1.36151051521301,66.2129364013672
227,1.35506331920624,66.2158279418945
228,1.0393660068512,66.2156753540039
229,1.06964814662933,66.2155151367188
230,1.27293515205383,66.2150802612305
231,1.34911322593689,66.2178497314453
232,1.28615784645081,66.217903137207
233,1.28443765640259,66.220817565918
234,1.47256529331207,66.2206039428711
235,1.38928806781769,66.2250137329102
236,1.18206596374512,66.2218627929687
237,1.31849229335785,66.2224349975586
238,1.4217609167099,66.2216720581055
239,1.24924743175507,66.2214736938477
240,1.21652472019196,66.2230758666992
241,1.38957583904266,66.2234802246094
242,1.26600551605225,66.2247924804688
243,1.20063471794128,66.2269973754883
244,1.20133793354034,66.228645324707
245,1.36260914802551,66.2295074462891
246,1.15530407428741,66.2302093505859
247,1.30983281135559,66.2285919189453
248,1.34091711044312,66.2303085327148
249,1.40426778793335,66.2300186157227
250,1.23310542106628,66.2354354858398
251,1.21887445449829,66.2362976074219
252,1.21488094329834,66.2369155883789
253,1.19321835041046,66.2365875244141
254,1.15382528305054,66.2368850708008
255,1.38045942783356,66.2382965087891
256,1.26750886440277,66.2424774169922
257,1.25245118141174,66.241081237793
258,1.42941582202911,66.2431182861328
259,1.10052335262299,66.244743347168
260,1.25401699542999,66.2434387207031
261,1.18822646141052,66.2440185546875
262,1.17961549758911,66.2448806762695
263,1.1151407957077,66.2444763183594
264,1.16203355789185,66.245246887207
265,1.10782527923584,66.2475280761719
266,1.31681644916534,66.2477416992188
267,1.12953066825867,66.2505264282227
268,1.29371118545532,66.2486801147461
269,1.11763215065002,66.2497711181641
270,1.29135501384735,66.2498550415039
271,1.36407649517059,66.2522888183594
272,1.27019417285919,66.2524261474609
273,1.36510610580444,66.2552642822266
274,1.30890297889709,66.2544937133789
275,1.34132945537567,66.2558212280274
276,1.39467799663544,66.2589416503906
277,1.1525194644928,66.260856628418
278,1.07328462600708,66.2610015869141
279,1.22707116603851,66.2601699829102
280,1.19442296028137,66.2610626220703
281,1.12157273292542,66.2626800537109
282,0.974768936634064,66.2617340087891
283,1.32542991638184,66.2613525390625
284,1.44063675403595,66.2625122070313
285,1.39709830284119,66.2662353515625
286,1.1772483587265,66.26806640625
287,1.05279636383057,66.2681884765625
288,1.26815688610077,66.2669296264648
289,1.22907662391663,66.2677841186523
290,0.998314380645752,66.2698593139649
291,1.0883572101593,66.270378112793
292,1.14850986003876,66.2697143554688
293,0.967383980751038,66.271125793457
294,1.26302564144135,66.270866394043
295,1.20375180244446,66.2719268798828
296,1.30488514900208,66.2721710205078
297,1.06778514385223,66.2721099853516
298,1.03073823451996,66.2724914550781
299,1.0749785900116,66.272590637207
300,1.12337684631348,66.2739105224609
301,1.13795340061188,66.273567199707
302,1.19653451442719,66.2752456665039
303,1.11681795120239,66.2754821777344
304,0.94576096534729,66.2755355834961
305,0.838836371898651,66.2744674682617
306,0.994325816631317,66.2743377685547
307,1.11160635948181,66.2732620239258
308,1.12026512622833,66.2715530395508
309,0.899056434631348,66.2721710205078
310,0.819959700107574,66.2717132568359
311,0.967209041118622,66.2708587646484
312,1.0731486082077,66.2714004516602
313,1.08282709121704,66.2728652954102
314,1.1614807844162,66.2722778320313
315,1.27290904521942,66.2734832763672
316,1.31521928310394,66.2744445800781
317,1.1687353849411,66.2750854492188
318,1.21017551422119,66.2755813598633
319,1.303337931633,66.2764053344727
320,1.25901961326599,66.2785415649414
321,1.3813544511795,66.2790603637695
322,1.25180566310883,66.2804183959961
323,1.26460289955139,66.2808074951172
324,1.38832259178162,66.2819976806641
325,1.32730460166931,66.2812728881836
326,1.41222536563873,66.2803344726563
327,1.28930771350861,66.2807998657227
328,1.3530261516571,66.27978515625
329,1.16699683666229,66.2801818847656
330,1.32476282119751,66.2819442749023
331,1.23079323768616,66.2834320068359
332,1.19877398014069,66.2847900390625
333,1.45751345157623,66.2844161987305
334,1.10377407073975,66.2863388061524
335,1.10859644412994,66.2842254638672
336,0.986441552639008,66.284553527832
337,0.912183284759522,66.2827682495117
338,1.25586009025574,66.2819137573242
339,1.31785833835602,66.2821960449219
340,1.27201926708221,66.2831726074219
341,1.21101915836334,66.283935546875
342,1.10580444335938,66.284538269043
343,1.04794549942017,66.2840118408203
344,1.25529181957245,66.2838973999024
345,1.29317378997803,66.2828063964844
346,1.11880528926849,66.2821578979492
347,1.09185302257538,66.2821044921875
348,1.22841227054596,66.2821426391602
349,1.39314651489258,66.2824401855469
350,1.09079611301422,66.2812728881836
351,1.17677628993988,66.2790069580078
352,1.18841278553009,66.281364440918
353,1.12971985340118,66.2830810546875
354,0.987272679805756,66.2820510864258
355,1.11278080940247,66.280517578125
356,1.11940956115723,66.2794952392578
357,1.26235783100128,66.280158996582
358,1.04486930370331,66.2817153930664
359,1.14735424518585,66.2827606201172
360,1.08787107467651,66.2854309082031
361,1.10613811016083,66.2846221923828
362,1.07334172725678,66.2870254516602
363,1.17750656604767,66.2864303588867
364,1.07210838794708,66.2881927490234
365,1.21093034744263,66.2872009277344
366,0.898524403572083,66.286262512207
367,1.17898058891296,66.2849502563477
368,1.36627435684204,66.2864074707031
369,1.42841863632202,66.288688659668
370,0.9963698387146,66.2889099121094
371,0.991200804710388,66.2876739501953
372,1.03897142410278,66.2860565185547
373,0.963522613048553,66.2859725952148
374,0.900307178497314,66.2860412597656
375,0.930675208568573,66.2857360839844
376,1.23338913917542,66.2855758666992
377,1.21000146865845,66.2868804931641
378,1.15474534034729,66.2855072021484
379,1.21799457073212,66.2887878417969
380,1.00266754627228,66.2901992797852
381,0.963659465312958,66.2899627685547
382,1.06408333778381,66.2903060913086
383,0.999549210071564,66.2900314331055
384,1.1085946559906,66.2904663085938
385,0.862395465373993,66.2908477783203
386,0.921415507793426,66.2894973754883
387,0.932553052902222,66.2881088256836
388,1.02908456325531,66.2876281738281
389,0.97496908903122,66.2870178222656
390,1.09160315990448,66.2865142822266
391,1.73034179210663,66.2864379882813
392,1.18300950527191,66.3205947875977
393,0.971567630767822,66.3187255859375
394,1.15609705448151,66.3176727294922
395,1.17127335071564,66.3173217773438
396,1.01365685462952,66.3165283203125
397,0.950884878635406,66.3159332275391
398,0.94567996263504,66.3157119750977
399,0.975123822689056,66.3142242431641
400,1.00345051288605,66.3132934570313
401,0.93077290058136,66.3112716674805
402,0.820560455322266,66.3095016479492
403,1.04138696193695,66.3079452514648
404,1.1402622461319,66.3069381713867
405,1.21044778823853,66.3076782226563
406,1.04900765419006,66.3061676025391
407,1.22569024562836,66.3036804199219
408,1.15141928195953,66.303840637207
409,0.937513411045074,66.3019714355469
410,0.986752092838287,66.3003616333008
411,1.36267960071564,66.2995986938477
412,1.04986619949341,66.30078125
413,1.19821298122406,66.2987289428711
414,1.08769726753235,66.2975311279297
415,1.05488121509552,66.2958679199219
416,1.07725346088409,66.2956161499023
417,1.15018832683563,66.2952728271484
418,0.868569850921631,66.2951736450195
419,1.23397636413574,66.2947845458984
420,1.14969456195831,66.2945938110352
421,1.0568460226059,66.294548034668
422,1.06597816944122,66.293342590332
423,1.09105670452118,66.2919845581055
424,0.718937337398529,66.2929916381836
425,0.804180264472961,66.2913208007813
426,0.988791227340698,66.2900009155274
427,1.21067237854004,66.2905120849609
428,1.08942973613739,66.2903594970703
429,0.948294162750244,66.2890396118164
430,1.13464915752411,66.2883224487305
431,1.06580305099487,66.2868423461914
432,0.918633878231049,66.2853393554687
433,1.02678060531616,66.2852325439453
434,1.17476367950439,66.2842788696289
435,1.07447052001953,66.282585144043
436,0.878565907478333,66.2817916870117
437,1.03920412063599,66.2812728881836
438,1.02470886707306,66.280029296875
439,0.961949110031128,66.279411315918
440,0.96242481470108,66.2778778076172
441,0.997660338878632,66.2761688232422
442,0.971380591392517,66.2768096923828
443,1.1422598361969,66.2757720947266
444,1.17110657691956,66.2751388549805
445,1.28859925270081,66.2747116088867
446,1.06951487064362,66.2734527587891
447,0.93976092338562,66.2731323242187
448,0.907684683799744,66.2722473144531
449,0.962397992610931,66.2712783813477
450,0.995683073997498,66.2708892822266
451,1.19983804225922,66.2706298828125
452,1.04602634906769,66.27099609375
453,1.10397636890411,66.2699508666992
454,1.08413028717041,66.2687072753906
455,0.889659106731415,66.2678680419922
456,1.08164155483246,66.2661819458008
457,0.965645670890808,66.2654647827148
458,0.942423164844513,66.2652282714844
459,0.912600338459015,66.265380859375
460,0.946400940418243,66.2652130126953
461,0.953253507614136,66.2644119262695
462,1.09126627445221,66.2638626098633
463,0.770323276519775,66.2630844116211
464,1.08705580234528,66.2618179321289
465,0.956331789493561,66.2602691650391
466,1.05097758769989,66.2600402832031
467,1.078204870224,66.2584762573242
468,1.04226076602936,66.2598648071289
469,1.06526827812195,66.259162902832
470,1.02465736865997,66.2607498168945
471,1.13385772705078,66.2593765258789
472,0.979544579982758,66.2577438354492
473,0.788776218891144,66.2570724487305
474,1.02777183055878,66.2559356689453
475,1.06657433509827,66.2558822631836
476,0.96498429775238,66.2546463012695
477,0.931654751300812,66.2538604736328
478,0.805582940578461,66.2530975341797
479,1.08782804012299,66.2520599365234
480,1.23333072662354,66.2532958984375
481,1.20157611370087,66.2535781860352
482,0.934395551681519,66.252067565918
483,0.888168334960938,66.2518310546875
484,1.16437160968781,66.2506256103516
485,1.08639585971832,66.2507171630859
486,0.798970997333527,66.2501983642578
487,0.778493762016296,66.2493667602539
488,0.917579412460327,66.2486419677734
489,0.819726049900055,66.247184753418
490,1.09153425693512,66.2461242675781
491,1.07837581634521,66.2452392578125
492,1.07987999916077,66.2455520629883
493,0.900192260742188,66.2445526123047
494,0.837779402732849,66.2427520751953
495,0.846532166004181,66.2412796020508
496,0.987986922264099,66.2411651611328
497,1.00262081623077,66.2419815063477
498,1.04189443588257,66.2409820556641
499,0.915193021297455,66.2408142089844
500,0.834900975227356,66.2397537231445
501,0.707909524440765,66.2388458251953
502,0.859332203865051,66.2384719848633
503,0.88896507024765,66.2373580932617
504,1.08557748794556,66.2381057739258
505,0.812585055828095,66.2393035888672
506,0.683023452758789,66.2376327514648
507,0.750502705574035,66.2369003295899
508,0.915507972240448,66.2366714477539
509,0.939788639545441,66.2364196777344
510,0.937771618366241,66.2361297607422
511,1.03898239135742,66.2358856201172
512,1.2017525434494,66.2347640991211
513,1.03896462917328,66.2367553710938
514,0.99408882856369,66.2350997924805
515,1.11301064491272,66.2350769042969
516,1.06944680213928,66.2343368530273
517,1.04314374923706,66.2342071533203
518,1.05430710315704,66.2329635620117
519,0.981757044792175,66.2328414916992
520,1.02987337112427,66.2326202392578
521,1.10376000404358,66.2330627441406
522,1.2601410150528,66.2322158813477
523,0.993121027946472,66.2313461303711
524,1.09297597408295,66.2305068969727
525,1.00438833236694,66.2297515869141
526,1.09902596473694,66.2305603027344
527,1.06754612922668,66.2301635742188
528,0.910087704658508,66.2297515869141
529,1.1677154302597,66.2283401489258
530,0.75654399394989,66.228385925293
531,0.830521821975708,66.2272491455078
532,0.712027728557587,66.2282104492188
533,0.805814921855927,66.2275466918945
534,1.03498864173889,66.2269134521484
535,1.17968189716339,66.2264556884766
536,0.951595425605774,66.2263793945313
537,1.10842788219452,66.2250900268555
538,0.964297950267791,66.2241439819336
539,0.879330217838287,66.2251586914063
540,0.964995503425598,66.2243804931641
541,1.00467073917389,66.2234268188477
542,1.02935171127319,66.2223587036133
543,0.872571706771851,66.2220993041992
544,0.926158487796783,66.2221450805664
545,1.00828695297241,66.2214279174805
546,0.884437918663025,66.2198638916016
547,0.914906322956085,66.2186126708984
548,0.924408376216888,66.218376159668
549,0.914570808410644,66.2187194824219
550,0.856225550174713,66.2186050415039
551,1.00743663311005,66.2189331054688
552,0.968063533306122,66.2174072265625
553,1.14251720905304,66.2169723510742
554,0.915447890758514,66.2172698974609
555,0.972756206989288,66.216178894043
556,0.839932441711426,66.2158279418945
557,0.853869438171387,66.2150039672852
558,0.942967414855957,66.2165985107422
559,0.948225080966949,66.214958190918
560,0.949097692966461,66.2140121459961
561,1.00465214252472,66.2137756347656
562,0.815841257572174,66.2132339477539
563,1.10779631137848,66.2124099731445
564,1.20948386192322,66.2112731933594
565,1.1740550994873,66.2111663818359
566,0.706478416919708,66.2105712890625
567,0.823381781578064,66.2087097167969
568,0.88290411233902,66.2076110839844
569,0.853300988674164,66.2076950073242
570,0.703532934188843,66.207405090332
571,0.813719213008881,66.2064666748047
572,0.996436774730682,66.2055816650391
573,0.957852065563202,66.2060165405273
574,1.00640285015106,66.2053527832031
575,0.930005371570587,66.2042922973633
576,0.762753546237946,66.2045135498047
577,0.828431606292725,66.2033615112305
578,0.911854684352875,66.203498840332
579,0.919854521751404,66.2035522460937
580,0.963254988193512,66.2049865722656
581,0.659666419029236,66.2042770385742
582,0.739462733268738,66.203125
583,0.745734632015228,66.2025756835938
584,0.846011519432068,66.2010955810547
585,0.820719301700592,66.2006301879883
586,0.837239921092987,66.1999435424805
587,1.45987975597382,66.2004470825195
588,0.916514098644257,66.2082061767578
589,0.86031985282898,66.2069854736328
590,0.955187261104584,66.205451965332
591,0.962566018104553,66.2040710449219
592,0.789683282375336,66.2028732299805
593,0.90117347240448,66.2020645141602
594,0.874609529972076,66.2021789550781
595,0.859439671039581,66.2009735107422
596,0.78768789768219,66.1997985839844
597,0.674404144287109,66.1986083984375
598,0.735568344593048,66.1979064941406
599,0.855842173099518,66.19775390625
600,0.914870917797089,66.1965255737305
601,0.917192041873932,66.1958618164063
602,0.768792450428009,66.1947326660156
603,1.06084620952606,66.1932983398438
604,0.903417766094208,66.1925430297852
605,0.709618389606476,66.1913604736328
606,0.826969623565674,66.1905517578125
607,1.06177079677582,66.1902542114258
608,0.7772496342659,66.1891479492188
609,0.984328925609589,66.1875
610,0.98896586894989,66.1877136230469
611,0.869956195354462,66.1872406005859
612,0.872198462486267,66.1871337890625
613,0.873213589191437,66.1857681274414
614,0.747707724571228,66.1853179931641
615,1.030881524086,66.1846313476562
616,0.982796907424927,66.1853485107422
617,0.885213077068329,66.1845855712891
618,0.905155599117279,66.1842193603516
619,0.958932340145111,66.183708190918
620,0.592705070972443,66.1846389770508
621,0.699346542358398,66.1833343505859
622,0.798464715480804,66.1827621459961
623,0.991093814373016,66.1825561523438
624,0.746751010417938,66.1829147338867
625,0.863211810588837,66.181640625
626,1.01265227794647,66.1803817749023
627,0.934875190258026,66.1801147460938
628,0.81327760219574,66.1792297363281
629,0.852571368217468,66.1787948608398
630,0.955850481987,66.178337097168
631,0.881470680236816,66.1783142089844
632,0.805552899837494,66.1779327392578
633,0.830012798309326,66.1774063110352
634,0.776326537132263,66.1764755249024
635,0.702333152294159,66.1756362915039
636,0.754266142845154,66.1745758056641
637,0.886326611042023,66.17333984375
638,0.8590287566185,66.1741790771484
639,0.880262851715088,66.1743316650391
640,0.998510897159576,66.1736679077148
641,1.02531683444977,66.1737747192383
642,0.819201290607452,66.1731185913086
643,0.741705894470215,66.1719741821289
644,0.732851803302765,66.1710433959961
645,1.00323843955994,66.1701736450195
646,0.895792067050934,66.170051574707
647,1.110999584198,66.169303894043
648,0.881741762161255,66.1686935424805
649,0.948972105979919,66.1692657470703
650,0.862327098846435,66.1683654785156
651,0.730048060417175,66.1677551269531
652,0.940925061702728,66.1665344238281
653,0.859989047050476,66.1662826538086
654,0.853901445865631,66.1655502319336
655,0.892416417598724,66.1650161743164
656,0.757312655448914,66.1653594970703
657,0.689296901226044,66.1648483276367
658,0.788955092430115,66.1639938354492
659,0.682058811187744,66.163459777832
660,0.825444281101227,66.1626968383789
661,0.761402606964111,66.1615295410156
662,0.876928329467773,66.1607437133789
663,0.887456476688385,66.1603012084961
664,0.886330604553223,66.1600799560547
665,0.875946581363678,66.1594924926758
666,0.973836004734039,66.1592483520508
667,0.915305197238922,66.1597518920898
668,0.820709466934204,66.1590728759766
669,0.61063140630722,66.1579666137695
670,0.869314789772034,66.1572647094727
671,0.938374936580658,66.1570358276367
672,0.840741872787476,66.1579895019531
673,0.743250072002411,66.1575775146484
674,0.786720156669617,66.1566772460938
675,0.956963539123535,66.1578598022461
676,0.96329402923584,66.1581039428711
677,0.974006712436676,66.1590194702148
678,0.751305460929871,66.1593170166016
679,0.71653425693512,66.1583023071289
680,0.93446409702301,66.1575698852539
681,0.918147921562195,66.1571044921875
682,0.635328233242035,66.1566696166992
683,0.63752806186676,66.1556777954102
684,0.668720185756683,66.1550979614258
685,0.632197797298431,66.1542892456055
686,0.908454179763794,66.1534423828125
687,0.941257297992706,66.1529235839844
688,0.962825655937195,66.1526184082031
689,0.747935056686401,66.1526031494141
690,0.598365426063538,66.1521301269531
691,0.706824004650116,66.1514434814453
692,0.893561482429504,66.1509017944336
693,0.921289384365082,66.1515502929688
694,0.954952239990234,66.1520156860352
695,0.738426864147186,66.1507263183594
696,0.705373346805573,66.1497802734375
697,0.589311480522156,66.1492767333984
698,0.79075562953949,66.1483917236328
699,0.814315915107727,66.1476669311523
700,0.902552366256714,66.1474075317383
701,0.634364426136017,66.1467208862305
702,0.557732105255127,66.1463470458984
703,0.729179918766022,66.1459197998047
704,0.825160562992096,66.1463241577148
705,0.776579439640045,66.1461791992187
706,0.785591661930084,66.1459808349609
707,0.840789258480072,66.145149230957
708,1.08640694618225,66.1448669433594
709,0.908167004585266,66.1448364257813
710,0.931588292121887,66.1441192626953
711,1.04503321647644,66.1443557739258
712,0.798314988613129,66.143669128418
713,0.887555181980133,66.1422653198242
714,0.909638345241547,66.1414642333984
715,0.786290407180786,66.1407470703125
716,0.971843957901001,66.1403121948242
717,0.92631721496582,66.1397705078125
718,1.18257641792297,66.1400909423828
719,0.880965530872345,66.1403503417969
720,0.967124044895172,66.1395492553711
721,0.765743494033814,66.1389694213867
722,0.956615805625916,66.1386184692383
723,0.910895228385925,66.1377563476563
724,0.776766180992126,66.1370086669922
725,1.05384922027588,66.1363830566406
726,0.620932519435883,66.1362533569336
727,0.740792751312256,66.1352462768555
728,0.620418548583984,66.1352233886719
729,0.634059131145477,66.1341857910156
730,0.873307585716248,66.1338119506836
731,1.00263559818268,66.1328353881836
732,0.808229863643646,66.1325225830078
733,0.915846109390259,66.1322555541992
734,0.752808213233948,66.1312789916992
735,0.80480569601059,66.1314468383789
736,0.784688830375671,66.1307144165039
737,0.891379773616791,66.1301116943359
738,0.903212189674377,66.129638671875
739,0.856316149234772,66.1300201416016
740,0.774178564548492,66.1296768188477
741,0.789743602275848,66.1293716430664
742,0.770276844501495,66.1286315917969
743,0.766491949558258,66.1279602050781
744,0.845718920230866,66.128532409668
745,0.806840837001801,66.1291427612305
746,0.761496007442474,66.1293411254883
747,0.946709096431732,66.1292724609375
748,0.783378183841705,66.1294250488281
749,1.01679480075836,66.1285705566406
750,0.738071441650391,66.128776550293
751,0.763536751270294,66.1283416748047
752,0.708370089530945,66.128173828125
753,0.836122095584869,66.1277847290039
754,0.775598704814911,66.1290817260742
755,0.740795969963074,66.1278228759766
756,0.816783368587494,66.1272964477539
757,0.941031396389008,66.1270980834961
758,0.79926860332489,66.1279754638672
759,0.904593527317047,66.1280517578125
760,0.972548305988312,66.1275787353516
761,1.058953166008,66.1270141601563
762,0.546650111675262,66.1276473999024
763,0.769795000553131,66.1264343261719
764,0.750616729259491,66.1262741088867
765,0.723002731800079,66.1258773803711
766,0.612316012382507,66.125129699707
767,0.681951701641083,66.1242294311523
768,0.968532204627991,66.1236724853516
769,0.87020206451416,66.1240997314453
770,0.812395811080933,66.1238479614258
771,0.731781899929047,66.1234283447266
772,0.632219672203064,66.1222839355469
773,0.668939292430878,66.1214904785156
774,0.841584205627441,66.121223449707
775,0.89118617773056,66.1212768554688
776,0.867239773273468,66.1213989257813
777,0.577910304069519,66.1218719482422
778,0.682149887084961,66.1211166381836
779,0.654283583164215,66.1207809448242
780,0.762167155742645,66.1203765869141
781,0.681225836277008,66.1199493408203
782,0.587932109832764,66.1192779541016
783,1.30148577690125,66.119270324707
784,0.65208911895752,66.1169891357422
785,0.665404915809631,66.1165466308594
786,0.783530175685883,66.1160354614258
787,0.713773310184479,66.1147918701172
788,0.680126845836639,66.114013671875
789,0.744460582733154,66.1134490966797
790,0.774261116981506,66.1131591796875
791,0.697742819786072,66.1121444702148
792,0.645044088363647,66.1114120483398
793,0.529439508914948,66.1105194091797
794,0.642054319381714,66.1098251342773
795,0.752304792404175,66.1095733642578
796,0.762044191360474,66.1089019775391
797,0.720197319984436,66.1084594726563
798,0.677215039730072,66.1091918945313
799,0.984532117843628,66.1081466674805
800,0.768703579902649,66.1077346801758
801,0.633710563182831,66.1070861816406
802,0.721312940120697,66.1068344116211
803,0.932302832603455,66.1074447631836
804,0.647348761558533,66.1063690185547
805,0.879971146583557,66.10595703125
806,0.98441743850708,66.1059799194336
807,0.821757197380066,66.1054000854492
808,0.692931473255158,66.1063003540039
809,0.836618423461914,66.1060028076172
810,0.624264419078827,66.1063919067383
811,0.852638185024262,66.1062850952149
812,0.846568822860718,66.1054458618164
813,0.791045606136322,66.104850769043
814,0.816997885704041,66.1043853759766
815,0.817403733730316,66.1039733886719
816,0.560728967189789,66.1034088134766
817,0.606066882610321,66.1028747558594
818,0.723805725574493,66.1022491455078
819,0.88442063331604,66.1019668579102
820,0.677245497703552,66.1019287109375
821,0.707914710044861,66.1013336181641
822,0.840047061443329,66.100959777832
823,0.815768420696258,66.1009750366211
824,0.765389442443848,66.1006240844727
825,0.739555358886719,66.1004333496094
826,0.942337512969971,66.1001434326172
827,0.775562047958374,66.1009140014648
828,0.698044359683991,66.1003570556641
829,0.763793170452118,66.10009765625
830,0.709067702293396,66.0994567871094
831,0.599998950958252,66.0990524291992
832,0.652199029922485,66.0985794067383
833,0.730601251125336,66.0979995727539
834,0.713833749294281,66.098503112793
835,0.746957540512085,66.0973434448242
836,0.937269032001495,66.0970687866211
837,0.890358924865723,66.0972442626953
838,0.652491629123688,66.0963668823242
839,0.655031681060791,66.0959930419922
840,0.646779596805573,66.095573425293
841,0.808640539646149,66.0948181152344
842,0.701571762561798,66.0947113037109
843,0.921032190322876,66.0941467285156
844,0.834175109863281,66.0939025878906
845,0.76194953918457,66.093994140625
846,0.789013981819153,66.0937118530273
847,0.700828194618225,66.0931549072266
848,0.873421788215637,66.0928649902344
849,0.721318364143372,66.0933685302734
850,0.676786184310913,66.0929260253906
851,0.772923529148102,66.0927963256836
852,0.731313347816467,66.092529296875
853,0.607334136962891,66.0924453735352
854,0.74126935005188,66.0917892456055
855,0.618744492530823,66.0913467407227
856,0.703263640403748,66.0910110473633
857,0.587144196033478,66.0903625488281
858,0.738984346389771,66.0900650024414
859,0.779643595218658,66.0894927978516
860,0.728410482406616,66.0896148681641
861,0.813869535923004,66.0898895263672
862,0.948556900024414,66.0898971557617
863,0.851060152053833,66.0896148681641
864,0.798919320106506,66.0892791748047
865,0.522442877292633,66.0889739990234
866,0.711104691028595,66.0884094238281
867,0.843425452709198,66.0879669189453
868,0.724247097969055,66.0878753662109
869,0.746207237243652,66.0874633789063
870,0.616085410118103,66.0870971679688
871,0.846726298332214,66.08642578125
872,0.79437780380249,66.0869216918945
873,0.850745320320129,66.0870819091797
874,0.65442830324173,66.0861663818359
875,0.657172739505768,66.0857238769531
876,0.797099769115448,66.0849609375
877,0.718598246574402,66.0851135253906
878,0.561006307601929,66.0844573974609
879,0.558173298835754,66.0837936401367
880,0.59582382440567,66.083381652832
881,0.488364934921265,66.0828628540039
882,0.81938886642456,66.0823593139648
883,0.802694082260132,66.0823440551758
884,0.848142266273499,66.0819396972656
885,0.704818665981293,66.0816345214844
886,0.55686753988266,66.0812759399414
887,0.610665619373322,66.080810546875
888,0.795434832572937,66.0802688598633
889,0.752867162227631,66.0803527832031
890,0.767205536365509,66.0803604125977
891,0.637888491153717,66.0797271728516
892,0.640913963317871,66.0792770385742
893,0.486097395420074,66.0791473388672
894,0.708177745342255,66.0787048339844
895,0.714610993862152,66.0781631469727
896,0.764604687690735,66.0781784057617
897,0.526859164237976,66.0781326293945
898,0.49316132068634,66.0773849487305
899,0.652170479297638,66.0773162841797
900,0.742784678936005,66.0772857666016
901,0.694234907627106,66.0776672363281
902,0.632872760295868,66.0771789550781
903,0.751975059509277,66.0769271850586
904,0.878370106220245,66.0769424438477
905,0.732043623924255,66.0768203735352
906,0.844377636909485,66.0771713256836
907,0.906862735748291,66.0777130126953
908,0.629795014858246,66.0773849487305
909,0.753441095352173,66.0772018432617
910,0.842246830463409,66.0767822265625
911,0.723556280136108,66.0769500732422
912,0.695968687534332,66.0772018432617
913,0.787521302700043,66.0770492553711
914,1.03885507583618,66.0767593383789
915,0.776809632778168,66.0770416259766
916,0.813371360301971,66.0768280029297
917,0.684410572052002,66.0764923095703
918,0.80990606546402,66.0765991210937
919,0.790674030780792,66.0758743286133
920,0.653342723846435,66.0753936767578
921,0.870932281017303,66.0751495361328
922,0.545168161392212,66.0748519897461
923,0.625555157661438,66.0744094848633
924,0.522422969341278,66.074348449707
925,0.511292219161987,66.07421875
926,0.777386963367462,66.0737609863281
927,0.897823989391327,66.0737380981445
928,0.703839480876923,66.0737228393555
929,0.808218002319336,66.0736236572266
930,0.62663060426712,66.0735015869141
931,0.605776965618133,66.0730972290039
932,0.678213357925415,66.0727157592774
933,0.828801512718201,66.0737533569336
934,0.8357874751091,66.0735397338867
935,0.759582102298737,66.0740737915039
936,0.681640386581421,66.073974609375
937,0.685019075870514,66.0747833251953
938,0.671070098876953,66.0747375488281
939,0.705732464790344,66.0745697021484
940,0.809217870235443,66.0746307373047
941,0.682674705982208,66.0749359130859
942,0.594461679458618,66.0743255615234
943,0.810363471508026,66.0739288330078
944,0.763726115226746,66.0737152099609
945,0.939144015312195,66.0734786987305
946,0.633334875106812,66.073112487793
947,0.67301219701767,66.0731811523438
948,0.650560617446899,66.0723037719727
949,0.732313454151154,66.0719451904297
950,0.673265039920807,66.0730438232422
951,0.657787203788757,66.0721893310547
952,0.771973967552185,66.0718688964844
953,0.804707646369934,66.0720977783203
954,0.807365357875824,66.0727767944336
955,0.815339684486389,66.0729064941406
956,0.82337099313736,66.0725784301758
957,0.864237248897553,66.0717544555664
958,0.463004916906357,66.0715866088867
959,0.673232972621918,66.0709381103516
960,0.675383806228638,66.0700988769531
961,0.603008449077606,66.0699234008789
962,0.541256070137024,66.0694885253906
963,0.614492177963257,66.0696334838867
964,0.893719613552094,66.0696792602539
965,0.795546174049377,66.0696182250977
966,0.73698890209198,66.0693054199219
967,0.656341016292572,66.0696563720703
968,0.584735095500946,66.0689239501953
969,0.567431151866913,66.0686874389648
970,0.748748302459717,66.0683746337891
971,0.662619054317474,66.0690002441406
972,0.809787333011627,66.0686187744141
973,0.555320858955383,66.0689468383789
974,0.606904566287994,66.0683364868164
975,0.588783204555512,66.0677947998047
976,0.658212184906006,66.0671920776367
977,0.608241319656372,66.0664978027344
978,0.538847982883453,66.0663986206055
979,0.944448053836822,66.0663604736328
980,0.560232639312744,66.0681610107422
981,0.58672958612442,66.0675277709961
982,0.654194355010986,66.0674896240234
983,0.624472141265869,66.0663681030273
984,0.558725595474243,66.0657653808594
985,0.660540521144867,66.0653839111328
986,0.590772867202759,66.0650863647461
987,0.580263495445251,66.0642623901367
988,0.540638089179993,66.0637283325195
989,0.452371001243591,66.0632019042969
990,0.511481940746307,66.0628280639648
991,0.662660539150238,66.0628814697266
992,0.663350284099579,66.0624389648438
993,0.670241415500641,66.0629272460938
994,0.590192794799805,66.0630798339844
995,0.963275074958801,66.0624237060547
996,0.673656821250916,66.061897277832
997,0.557919144630432,66.0616607666016
998,0.644540131092072,66.0614242553711
999,0.857208490371704,66.0618896484375
1000,0.65090149641037,66.0619735717773
1001,0.834290027618408,66.0615081787109
1002,0.825822591781616,66.0616607666016
1003,0.777692973613739,66.061882019043
1004,0.596364378929138,66.0615310668945
1005,0.807359099388123,66.0611801147461
1006,0.588208258152008,66.0608444213867
1007,0.717176020145416,66.0604476928711
1008,0.65256279706955,66.0600357055664
1009,0.704280495643616,66.0594482421875
1010,0.675916433334351,66.059196472168
1011,0.694862544536591,66.0590438842773
1012,0.464907020330429,66.0585479736328
1013,0.513803780078888,66.0580902099609
1014,0.626290261745453,66.0577926635742
1015,0.756783008575439,66.0574111938477
1016,0.620715439319611,66.0581283569336
1017,0.703121900558472,66.0581741333008
1018,0.745837569236755,66.0579376220703
1019,0.734515190124512,66.0575790405273
1020,0.730718672275543,66.0578002929688
1021,0.695686519145966,66.0580978393555
1022,0.828271090984345,66.0582046508789
1023,0.652142763137817,66.0580444335938
1024,0.590455114841461,66.0574645996094
1025,0.678022384643555,66.0573577880859
1026,0.600694477558136,66.0568237304688
1027,0.555305898189545,66.0566177368164
1028,0.639005959033966,66.056282043457
1029,0.63792610168457,66.0558776855469
1030,0.556837618350983,66.0562515258789
1031,0.665243983268738,66.0555419921875
1032,0.784687697887421,66.0552597045898
1033,0.803057968616486,66.0549468994141
1034,0.602617263793945,66.0556945800781
1035,0.604748487472534,66.0558319091797
1036,0.546544134616852,66.0553741455078
1037,0.679061532020569,66.0551605224609
1038,0.573533833026886,66.0550689697266
1039,0.797313809394836,66.0549621582031
1040,0.73709911108017,66.054557800293
1041,0.763429284095764,66.0541381835938
1042,0.731811165809631,66.0542373657227
1043,0.643778562545776,66.0545501708984
1044,0.787297248840332,66.0538482666016
1045,0.645252168178558,66.0545806884766
1046,0.618360638618469,66.0544128417969
1047,0.664974272251129,66.0542297363281
1048,0.626825928688049,66.0538482666016
1049,0.585450768470764,66.0536041259766
1050,0.669315934181213,66.0537033081055
1051,0.600497305393219,66.0533599853516
1052,0.680429875850678,66.0532073974609
1053,0.539564967155457,66.0529937744141
1054,0.621908307075501,66.0526123046875
1055,0.696730136871338,66.0523223876953
1056,0.654843688011169,66.0522308349609
1057,0.678452730178833,66.0522918701172
1058,0.785539209842682,66.0520706176758
1059,0.736321866512299,66.0516204833984
1060,0.709633231163025,66.0513381958008
1061,0.479677677154541,66.0510406494141
1062,0.623826801776886,66.0507431030274
1063,0.771707952022553,66.0505676269531
1064,0.660231947898865,66.0504455566406
1065,0.72344982624054,66.050407409668
1066,0.511634886264801,66.0499725341797
1067,0.778006911277771,66.049560546875
1068,0.663815677165985,66.0491638183594
1069,0.690164685249329,66.0489883422852
1070,0.575801134109497,66.0488357543945
1071,0.603071928024292,66.0487365722656
1072,0.721261441707611,66.0486221313477
1073,0.669869005680084,66.0493698120117
1074,0.531259000301361,66.0493392944336
1075,0.487221539020538,66.0489959716797
1076,0.572753608226776,66.0487747192383
1077,0.400096088647842,66.0487976074219
1078,0.720457315444946,66.0485382080078
1079,0.667199313640595,66.048583984375
1080,0.694495260715485,66.0483093261719
1081,0.618586480617523,66.0477981567383
1082,0.484884172677994,66.0475921630859
1083,0.563479721546173,66.0475997924805
1084,0.716679930686951,66.0473556518555
1085,0.612577259540558,66.0471420288086
1086,0.659197926521301,66.0469665527344
1087,0.565792441368103,66.0473022460937
1088,0.551432192325592,66.0469284057617
1089,0.465181022882462,66.0470657348633
1090,0.649779498577118,66.0467071533203
1091,0.64241749048233,66.0465698242188
1092,0.724145114421845,66.0464859008789
1093,0.472711086273193,66.0464019775391
1094,0.432819664478302,66.0460739135742
1095,0.498101204633713,66.0459442138672
1096,0.662097990512848,66.0457534790039
1097,0.621883273124695,66.0461807250977
1098,0.587884366512299,66.0459442138672
1099,0.659538447856903,66.0459671020508
1100,0.748421192169189,66.0455856323242
1101,0.698821187019348,66.0455703735352
1102,0.754010796546936,66.0458831787109
1103,0.69332093000412,66.0458679199219
1104,0.615103840827942,66.0456466674805
1105,0.701224446296692,66.0457534790039
1106,0.821946680545807,66.0456619262695
1107,0.70056426525116,66.0464553833008
1108,0.646049439907074,66.0470428466797
1109,0.716765284538269,66.0466537475586
1110,0.928116321563721,66.0467834472656
1111,0.685553789138794,66.0460968017578
1112,0.714739143848419,66.0458450317383
1113,0.651126086711883,66.0458526611328
1114,0.720221877098084,66.045539855957
1115,0.663763821125031,66.0451965332031
1116,0.549491465091705,66.0449142456055
1117,0.801463663578033,66.0443420410156
1118,0.460676580667496,66.0443496704102
1119,0.532720506191254,66.0438842773438
1120,0.474181294441223,66.0440444946289
1121,0.511560380458832,66.043571472168
1122,0.703770816326141,66.0433502197266
1123,0.812013626098633,66.0430755615234
1124,0.627957105636597,66.0428848266602
1125,0.732804179191589,66.0425796508789
1126,0.553739905357361,66.0428771972656
1127,0.476105570793152,66.0426940917969
1128,0.652144908905029,66.0425720214844
1129,0.785876333713532,66.0428237915039
1130,0.767818212509155,66.0424423217773
1131,0.64901214838028,66.0421905517578
1132,0.655948996543884,66.0415802001953
1133,0.616905212402344,66.041618347168
1134,0.627161204814911,66.0414352416992
1135,0.587683856487274,66.0413360595703
1136,0.688200891017914,66.0410461425781
1137,0.61704820394516,66.0410385131836
1138,0.517020463943481,66.0411605834961
1139,0.72344571352005,66.0408935546875
1140,0.671189963817596,66.0404434204102
1141,0.795769274234772,66.040657043457
1142,0.518067002296448,66.0407562255859
1143,0.532849013805389,66.0405120849609
1144,0.57523250579834,66.0403366088867
1145,0.646443486213684,66.0400466918945
1146,0.640142738819122,66.0409088134766
1147,0.581321001052856,66.0406265258789
1148,0.706821739673615,66.0400619506836
1149,0.731505215167999,66.0399932861328
1150,0.681556463241577,66.0401153564453
1151,0.771524727344513,66.0397872924805
1152,0.746620833873749,66.0397872924805
1153,0.806696176528931,66.0394897460938
1154,0.39780405163765,66.0395278930664
1155,0.551312863826752,66.0391006469727
1156,0.633436441421509,66.0387573242187
1157,0.509985983371735,66.0388107299805
1158,0.482258886098862,66.0386276245117
1159,0.552448034286499,66.0385284423828
1160,0.75127786397934,66.0384750366211
1161,0.746688425540924,66.038444519043
1162,0.710197448730469,66.0389862060547
1163,0.597632646560669,66.038932800293
1164,0.581254780292511,66.0385360717774
1165,0.499999493360519,66.0385971069336
1166,0.670071423053741,66.0388641357422
1167,0.591634869575501,66.0388031005859
1168,0.721321105957031,66.0386734008789
1169,0.438102662563324,66.0390777587891
1170,0.51823353767395,66.0386276245117
1171,0.51691085100174,66.0383148193359
1172,0.575829267501831,66.0385971069336
1173,0.524940371513367,66.0385665893555
1174,0.511323094367981,66.0383758544922
1175,0.763347208499908,66.0388870239258
1176,0.52256166934967,66.0383224487305
1177,0.571788668632507,66.0383529663086
1178,0.586279690265656,66.0388717651367
1179,0.57358330488205,66.0382461547852
1180,0.53739470243454,66.0375595092773
1181,0.583520352840424,66.0378570556641
1182,0.544344663619995,66.0380096435547
1183,0.526895225048065,66.037483215332
1184,0.478975534439087,66.0373764038086
1185,0.410112529993057,66.0369186401367
1186,0.486556023359299,66.0366134643555
1187,0.616938173770905,66.0371856689453
1188,0.599609732627869,66.0372009277344
1189,0.572547614574432,66.0373611450195
1190,0.556369006633758,66.0373458862305
1191,0.834192633628845,66.0370254516602
1192,0.552510976791382,66.0364990234375
1193,0.509582817554474,66.0359802246094
1194,0.570660173892975,66.0361709594727
1195,0.828110456466675,66.0365905761719
1196,0.576831161975861,66.0369720458984
1197,0.805763423442841,66.0367279052734
1198,0.770677447319031,66.0366439819336
1199,0.71822053194046,66.0368804931641
1200,0.542631685733795,66.0371475219727
1201,0.694604814052582,66.0370330810547
1202,0.562905371189117,66.0372467041016
1203,0.636923015117645,66.0369720458984
1204,0.57191389799118,66.0368576049805
1205,0.61149662733078,66.0367126464844
1206,0.669210016727448,66.0364685058594
1207,0.642973363399506,66.0370101928711
1208,0.422728091478348,66.0365829467773
1209,0.461108505725861,66.0363235473633
1210,0.568466246128082,66.0362243652344
1211,0.691816568374634,66.0359878540039
1212,0.550938189029694,66.0357284545898
1213,0.643308579921722,66.0354919433594
1214,0.670535922050476,66.0352630615234
1215,0.666058838367462,66.0350341796875
1216,0.656514465808868,66.0350036621094
1217,0.666741371154785,66.0349197387695
1218,0.747697114944458,66.0346298217773
1219,0.613496720790863,66.0348358154297
1220,0.584206938743591,66.0352172851563
1221,0.646282613277435,66.035530090332
1222,0.545805990695953,66.0354461669922
1223,0.49113467335701,66.035285949707
1224,0.565823256969452,66.0351486206055
1225,0.542769074440002,66.03515625
1226,0.504042029380798,66.0353546142578
1227,0.581692814826965,66.0349197387695
1228,0.740365147590637,66.034782409668
1229,0.787694454193115,66.0352249145508
1230,0.561726748943329,66.0353851318359
1231,0.529583930969238,66.0358505249023
1232,0.515355110168457,66.0354232788086
1233,0.682591080665588,66.0350952148437
1234,0.543724298477173,66.035400390625
1235,0.744730830192566,66.0355453491211
1236,0.699368000030518,66.0359573364258
1237,0.732111155986786,66.0356674194336
1238,0.688383400440216,66.0356521606445
1239,0.625594794750214,66.0358963012695
1240,0.706753313541412,66.0357513427734
1241,0.577645182609558,66.0359268188477
1242,0.569575607776642,66.0358047485352
1243,0.603645026683807,66.0356521606445
1244,0.580716192722321,66.035514831543
1245,0.533568739891052,66.0355682373047
1246,0.647266209125519,66.0351638793945
1247,0.517417848110199,66.0350799560547
1248,0.679475665092468,66.0351257324219
1249,0.51242333650589,66.0355606079102
1250,0.594157636165619,66.0353240966797
1251,0.645076155662537,66.0351409912109
1252,0.661999523639679,66.0348968505859
1253,0.59237802028656,66.0350036621094
1254,0.668479025363922,66.0347671508789
1255,0.673892796039581,66.0350875854492
1256,0.657030165195465,66.0346832275391
1257,0.456332594156265,66.0348587036133
1258,0.597935974597931,66.0348205566406
1259,0.712855815887451,66.035041809082
1260,0.604069828987122,66.0352096557617
1261,0.64273464679718,66.0353240966797
1262,0.460533380508423,66.0347595214844
1263,0.71831625699997,66.0344314575195
1264,0.601092159748077,66.0347671508789
1265,0.597104132175446,66.0345840454102
1266,0.526931643486023,66.0345611572266
1267,0.533193051815033,66.0349502563477
1268,0.641183495521545,66.0346527099609
1269,0.657658100128174,66.0346908569336
1270,0.458511054515839,66.034797668457
1271,0.450208395719528,66.0347213745117
1272,0.543887555599213,66.0344467163086
1273,0.375875651836395,66.0342559814453
1274,0.650377511978149,66.0340042114258
1275,0.624594390392303,66.034049987793
1276,0.636715590953827,66.0339584350586
1277,0.565369307994843,66.033821105957
1278,0.450246274471283,66.0338592529297
1279,0.529957294464111,66.0340194702148
1280,0.655312061309814,66.0338973999023
1281,0.558018445968628,66.0337142944336
1282,0.66589081287384,66.0338287353516
1283,0.490248560905456,66.0338363647461
1284,0.523403882980347,66.0335998535156
1285,0.431250512599945,66.0337677001953
1286,0.605072915554047,66.0336837768555
1287,0.600220203399658,66.0334777832031
1288,0.682259380817413,66.0335311889648
1289,0.440400928258896,66.0331954956055
1290,0.418426364660263,66.0329437255859
1291,0.469872415065765,66.0327758789063
1292,0.593080461025238,66.0327606201172
1293,0.514689147472382,66.0324935913086
1294,0.531014263629913,66.0323944091797
1295,0.6014324426651,66.0324020385742
1296,0.656514823436737,66.0322647094727
1297,0.596917688846588,66.0321960449219
1298,0.657084584236145,66.0320205688477
1299,0.591419160366058,66.0317535400391
1300,0.557698547840118,66.0317535400391
1301,0.669678568840027,66.0314331054687
1302,0.769785821437836,66.0317001342773
1303,0.610588788986206,66.0317535400391
1304,0.591212928295136,66.0315933227539
1305,0.679951965808868,66.0315933227539
1306,0.800447225570679,66.0313186645508
1307,0.589837372303009,66.0308990478516
1308,0.624611437320709,66.0305328369141
1309,0.582953572273254,66.0305862426758
1310,0.679419577121735,66.0303039550781
1311,0.629815757274628,66.0300216674805
1312,0.479470670223236,66.0300674438477
1313,0.712024033069611,66.0297622680664
1314,0.413237512111664,66.0294570922852
1315,0.489737927913666,66.029296875
1316,0.461231887340546,66.0294647216797
1317,0.474832773208618,66.0293884277344
1318,0.668753921985626,66.0293579101563
1319,0.747770547866821,66.0293121337891
1320,0.608162403106689,66.0296173095703
1321,0.702311992645264,66.0293731689453
1322,0.535875022411346,66.0297317504883
1323,0.478597581386566,66.0298080444336
1324,0.522553026676178,66.0297546386719
1325,0.685092687606812,66.0296401977539
1326,0.695892870426178,66.0298919677734
1327,0.577020406723022,66.0297470092773
1328,0.600229740142822,66.0294418334961
1329,0.512579619884491,66.0295639038086
1330,0.595619440078735,66.029182434082
1331,0.55866938829422,66.0293273925781
1332,0.592338442802429,66.0293426513672
1333,0.583692193031311,66.0292510986328
1334,0.513806223869324,66.0293426513672
1335,0.675222337245941,66.0293884277344
1336,0.602041244506836,66.0292510986328
1337,0.762533187866211,66.029296875
1338,0.458677709102631,66.0296401977539
1339,0.520551025867462,66.0296020507812
1340,0.530240833759308,66.029670715332
1341,0.586216688156128,66.0296249389648
1342,0.554846107959747,66.0298461914063
1343,0.531030654907227,66.0298080444336
1344,0.609544694423676,66.029670715332
1345,0.650479316711426,66.0295181274414
1346,0.585082530975342,66.0296173095703
1347,0.694408118724823,66.0294494628906
1348,0.690691769123077,66.0294342041016
1349,0.769511640071869,66.0295715332031
1350,0.374367147684097,66.0295181274414
1351,0.506623983383179,66.0292282104492
1352,0.615534543991089,66.0290908813477
1353,0.469395786523819,66.0291595458984
1354,0.433397382497788,66.0290679931641
1355,0.509626269340515,66.0289916992187
1356,0.698767602443695,66.0295257568359
1357,0.753910958766937,66.0299682617188
1358,0.651779592037201,66.030891418457
1359,0.532841682434082,66.03076171875
1360,0.522418558597565,66.0307846069336
1361,0.456201791763306,66.0307464599609
1362,0.591108620166779,66.0307464599609
1363,0.547742426395416,66.0309906005859
1364,0.657259523868561,66.0307846069336
1365,0.373801320791244,66.0314102172852
1366,0.481713503599167,66.0310287475586
1367,0.547493278980255,66.0308990478516
1368,0.569697558879852,66.03076171875
1369,0.507006764411926,66.0307235717773
1370,0.481880158185959,66.0309677124023
1371,0.661840319633484,66.0315475463867
1372,0.509557783603668,66.0345458984375
1373,0.548242092132568,66.0346374511719
1374,0.554554581642151,66.033935546875
1375,0.533930897712708,66.0338439941406
1376,0.539004623889923,66.0334320068359
1377,0.576063334941864,66.0330810546875
1378,0.527077615261078,66.0332260131836
1379,0.524975478649139,66.0328674316406
1380,0.447558373212814,66.0326538085937
1381,0.401380687952042,66.0323638916016
1382,0.492947071790695,66.0320053100586
1383,0.600617527961731,66.0320205688477
1384,0.595604419708252,66.0319747924805
1385,0.532682955265045,66.0324172973633
1386,0.534684658050537,66.0324783325195
1387,0.732788503170013,66.0321350097656
1388,0.513808488845825,66.0321807861328
1389,0.483131498098373,66.031852722168
1390,0.523572564125061,66.032096862793
1391,0.769462049007416,66.0323104858398
1392,0.506164371967316,66.0325546264648
1393,0.693543910980225,66.0323486328125
1394,0.716050863265991,66.032112121582
1395,0.703431129455566,66.0324020385742
1396,0.47961437702179,66.0324172973633
1397,0.628193616867065,66.0327377319336
1398,0.522733390331268,66.0327529907227
1399,0.600597620010376,66.0324478149414
1400,0.559945940971375,66.0324401855469
1401,0.574211120605469,66.0323486328125
1402,0.656281888484955,66.0326309204102
1403,0.612846374511719,66.0324478149414
1404,0.392591148614883,66.0322875976563
1405,0.460127770900726,66.0321350097656
1406,0.549288749694824,66.0318374633789
1407,0.612346410751343,66.0318374633789
1408,0.495581567287445,66.0320358276367
1409,0.598779559135437,66.0318603515625
1410,0.632051050662994,66.0320053100586
1411,0.646186888217926,66.0319061279297
1412,0.63823926448822,66.0321044921875
1413,0.58806574344635,66.0321807861328
1414,0.726292252540588,66.0321502685547
1415,0.621098041534424,66.0319061279297
1416,0.595225036144257,66.0324859619141
1417,0.623736083507538,66.033317565918
1418,0.501827716827393,66.0330581665039
1419,0.447722226381302,66.0330429077149
1420,0.51579076051712,66.0329132080078
1421,0.497736483812332,66.0330429077149
1422,0.480465561151505,66.0329895019531
1423,0.59033203125,66.0327529907227
1424,0.694333016872406,66.0327606201172
1425,0.716862916946411,66.0331573486328
1426,0.508388221263886,66.0335006713867
1427,0.478813380002975,66.0336456298828
1428,0.507038354873657,66.0332794189453
1429,0.649456918239594,66.0331954956055
1430,0.527670860290527,66.0330276489258
1431,0.72775399684906,66.0332336425781
1432,0.619727611541748,66.0334777832031
1433,0.673361480236053,66.0335006713867
1434,0.62516325712204,66.0336151123047
1435,0.589728116989136,66.0336227416992
1436,0.647660195827484,66.0332565307617
1437,0.541138648986816,66.0334701538086
1438,0.519877254962921,66.0334854125977
1439,0.585632801055908,66.0332641601562
1440,0.555460453033447,66.0332641601562
1441,0.473299354314804,66.0332336425781
1442,0.532376885414124,66.0328521728516
1443,0.538481712341309,66.0327301025391
1444,0.622888743877411,66.0328826904297
1445,0.490070939064026,66.0325927734375
1446,0.580425441265106,66.03271484375
1447,0.623564004898071,66.0329971313477
1448,0.6996830701828,66.033447265625
1449,0.540579259395599,66.0341415405273
1450,0.635674238204956,66.033821105957
1451,0.64645266532898,66.0339202880859
1452,0.609879732131958,66.0336380004883
1453,0.434412956237793,66.0336532592774
1454,0.591910600662231,66.0335998535156
1455,0.7008416056633,66.0339508056641
1456,0.583384871482849,66.0343246459961
1457,0.559956848621368,66.0342102050781
1458,0.454885810613632,66.0340576171875
1459,0.667839586734772,66.0341949462891
1460,0.563602209091187,66.0340042114258
1461,0.606827080249786,66.0341186523438
1462,0.544349491596222,66.0344390869141
1463,0.513911008834839,66.0347518920898
1464,0.586603701114655,66.0346298217773
1465,0.592054545879364,66.0347747802734
1466,0.431393474340439,66.0350036621094
1467,0.425126016139984,66.03466796875
1468,0.467450171709061,66.0344085693359
1469,0.347362518310547,66.0342102050781
1470,0.625582158565521,66.0340270996094
1471,0.609986901283264,66.0341110229492
1472,0.586782991886139,66.0344848632812
1473,0.561625897884369,66.0343627929688
1474,0.441932410001755,66.03466796875
1475,0.51185530424118,66.0346298217773
1476,0.604154229164124,66.0345840454102
1477,0.546504974365234,66.0344924926758
1478,0.651205182075501,66.0344696044922
1479,0.452040314674377,66.0342788696289
1480,0.50391411781311,66.0342559814453
1481,0.389583230018616,66.0341644287109
1482,0.558784902095795,66.0339660644531
1483,0.586574018001556,66.033935546875
1484,0.617751896381378,66.0342102050781
1485,0.417198300361633,66.0341949462891
1486,0.381186068058014,66.0341644287109
1487,0.447944581508637,66.0341339111328
1488,0.512957870960236,66.0342864990234
1489,0.497555881738663,66.0342483520508
1490,0.471737951040268,66.0342407226563
1491,0.557673692703247,66.0341033935547
1492,0.611665070056915,66.0341110229492
1493,0.512944579124451,66.0341796875
1494,0.611508250236511,66.0342864990234
1495,0.564965605735779,66.0340270996094
1496,0.464490801095962,66.0339965820313
1497,0.666542589664459,66.0336761474609
1498,0.727189421653748,66.0341873168945
1499,0.58889102935791,66.0342559814453
1500,0.527437686920166,66.0348663330078
1501,0.621783256530762,66.0345306396484
1502,0.748592138290405,66.0345153808594
1503,0.536307632923126,66.03466796875
1504,0.564049959182739,66.0343627929688
1505,0.545391023159027,66.0342102050781
1506,0.632106065750122,66.0341110229492
1507,0.605483889579773,66.0343399047852
1508,0.455211788415909,66.0343933105469
1509,0.670398414134979,66.034065246582
1510,0.407091528177261,66.0347366333008
1511,0.481340438127518,66.0344924926758
1512,0.470674693584442,66.034797668457
1513,0.4493767619133,66.0346984863281
1514,0.637709558010101,66.0346908569336
1515,0.688604235649109,66.0348510742188
1516,0.573142170906067,66.0350875854492
1517,0.638538360595703,66.0348892211914
1518,0.543223321437836,66.0347290039063
1519,0.486935168504715,66.035270690918
1520,0.45762175321579,66.0348358154297
1521,0.628652274608612,66.0345764160156
1522,0.686587512493133,66.0348892211914
1523,0.569595456123352,66.0357666015625
1524,0.564905941486359,66.0355377197266
1525,0.462297856807709,66.0354156494141
1526,0.565966665744782,66.0352783203125
1527,0.530580580234528,66.0351638793945
1528,0.538613677024841,66.0350494384766
1529,0.53876519203186,66.0351791381836
1530,0.5073082447052,66.0356216430664
1531,0.691976428031921,66.0358123779297
1532,0.594487011432648,66.0361557006836
1533,0.710441410541534,66.0366439819336
1534,0.470383912324905,66.0370178222656
1535,0.508854627609253,66.0369415283203
1536,0.56337958574295,66.0367965698242
1537,0.576692938804626,66.0369415283203
1538,0.498973995447159,66.037223815918
1539,0.493394821882248,66.0368194580078
1540,0.556313872337341,66.0367431640625
1541,0.587222456932068,66.0370178222656
1542,0.530711889266968,66.0370025634766
1543,0.603498935699463,66.0369338989258
1544,0.688224375247955,66.0367965698242
1545,0.725760102272034,66.0377960205078
1546,0.349772781133652,66.0376434326172
1547,0.480418771505356,66.037353515625
1548,0.590020477771759,66.0372543334961
1549,0.440872609615326,66.0373611450195
1550,0.438279569149017,66.037223815918
1551,0.52468079328537,66.0376739501953
1552,0.708511114120483,66.0379333496094
1553,0.84634131193161,66.0399322509766
1554,0.693729996681213,66.0424575805664
1555,0.549848437309265,66.0416259765625
1556,0.537509143352508,66.0412826538086
1557,0.428985059261322,66.0410385131836
1558,0.557652413845062,66.0408554077148
1559,0.518539786338806,66.0407562255859
1560,0.593954205513001,66.0404968261719
1561,0.357255101203918,66.0412673950195
1562,0.461018025875092,66.040885925293
1563,0.467757433652878,66.0407180786133
1564,0.530838012695313,66.0406188964844
1565,0.577166020870209,66.0410690307617
1566,0.45935645699501,66.0421600341797
1567,0.702450096607208,66.0425872802734
1568,0.427060157060623,66.0422744750977
1569,0.48373293876648,66.0423126220703
1570,0.508510053157806,66.0419158935547
1571,0.502782583236694,66.0416030883789
1572,0.487937241792679,66.0414047241211
1573,0.516629219055176,66.0411224365234
1574,0.484375447034836,66.0410079956055
1575,0.519619643688202,66.0407867431641
1576,0.44574499130249,66.0409240722656
1577,0.382214218378067,66.0406875610352
1578,0.394575744867325,66.0404434204102
1579,0.571913778781891,66.0404510498047
1580,0.601022720336914,66.0402908325195
1581,0.510729074478149,66.0410690307617
1582,0.517799198627472,66.0411758422852
1583,0.772782385349274,66.0411071777344
1584,0.513893365859985,66.0414199829102
1585,0.474000036716461,66.0410385131836
1586,0.507680237293243,66.0412139892578
1587,0.716174423694611,66.0410003662109
1588,0.463646590709686,66.0411376953125
1589,0.636968314647675,66.0408248901367
1590,0.666285395622253,66.0408935546875
1591,0.655188024044037,66.0409851074219
1592,0.521398484706879,66.0413055419922
1593,0.5789675116539,66.0419540405273
1594,0.515944123268127,66.0417785644531
1595,0.569429755210876,66.0423049926758
1596,0.530166149139404,66.0422515869141
1597,0.558021545410156,66.0422515869141
1598,0.585491478443146,66.0421295166016
1599,0.596616089344025,66.0418853759766
1600,0.35812121629715,66.0417785644531
1601,0.44980776309967,66.0415802001953
1602,0.568527281284332,66.0415878295899
1603,0.608060598373413,66.0419006347656
1604,0.494308322668076,66.0422592163086
1605,0.60064685344696,66.042236328125
1606,0.622136533260345,66.0422439575195
1607,0.602431893348694,66.0420379638672
1608,0.623017549514771,66.0418243408203
1609,0.58652126789093,66.0419006347656
1610,0.645031213760376,66.0419158935547
1611,0.571927130222321,66.0419921875
1612,0.613176107406616,66.0421829223633
1613,0.595089852809906,66.0431137084961
1614,0.520113468170166,66.0428009033203
1615,0.453319877386093,66.0431365966797
1616,0.516087591648102,66.0431060791016
1617,0.459405213594437,66.0433044433594
1618,0.483060956001282,66.0430679321289
1619,0.571177065372467,66.0431213378906
1620,0.680441737174988,66.043098449707
1621,0.647640347480774,66.0435104370117
1622,0.484964340925217,66.0440216064453
1623,0.444385081529617,66.0440216064453
1624,0.492533028125763,66.0438613891602
1625,0.625540375709534,66.0438461303711
1626,0.491739332675934,66.0437240600586
1627,0.677370250225067,66.0436248779297
1628,0.576257884502411,66.0437698364258
1629,0.624048888683319,66.0437545776367
1630,0.599748909473419,66.0437316894531
1631,0.557288646697998,66.044075012207
1632,0.616604208946228,66.0439529418945
1633,0.534460425376892,66.0442047119141
1634,0.521913886070251,66.0447006225586
1635,0.572145164012909,66.0446472167969
1636,0.499377459287643,66.0448303222656
1637,0.460506081581116,66.0446090698242
1638,0.506818830966949,66.0443115234375
1639,0.574773848056793,66.0441055297852
1640,0.599351108074188,66.0448226928711
1641,0.487107872962952,66.044548034668
1642,0.58413952589035,66.0443649291992
1643,0.659522533416748,66.0447463989258
1644,0.698040008544922,66.0456924438477
1645,0.550857961177826,66.0460815429687
1646,0.621435940265656,66.0460510253906
1647,0.659437716007233,66.0459747314453
1648,0.595849394798279,66.0466156005859
1649,0.430698335170746,66.0468826293945
1650,0.602012157440185,66.0473175048828
1651,0.689399898052216,66.0474472045898
1652,0.53538990020752,66.0476913452149
1653,0.553175985813141,66.0474090576172
1654,0.449782013893127,66.0478820800781
1655,0.625900149345398,66.0476608276367
1656,0.551444053649902,66.0475997924805
1657,0.594704627990723,66.047607421875
1658,0.58014327287674,66.0480270385742
1659,0.510460376739502,66.0479888916016
1660,0.555611312389374,66.0478363037109
1661,0.547395467758179,66.0476226806641
1662,0.400711357593536,66.0475692749023
1663,0.422495096921921,66.0476150512695
1664,0.450908541679382,66.0475540161133
1665,0.357229799032211,66.04736328125
1666,0.614963173866272,66.0472946166992
1667,0.609410107135773,66.0477066040039
1668,0.634278774261475,66.0482177734375
1669,0.603735089302063,66.0490798950195
1670,0.415485262870789,66.0492706298828
1671,0.510881185531616,66.0489959716797
1672,0.591117322444916,66.0492248535156
1673,0.483395725488663,66.0491027832031
1674,0.611562311649323,66.0491104125977
1675,0.436764448881149,66.0487747192383
1676,0.477864503860474,66.0488357543945
1677,0.372130930423737,66.0488433837891
1678,0.556866884231567,66.0486526489258
1679,0.554329991340637,66.0485305786133
1680,0.574580013751984,66.048713684082
1681,0.410454034805298,66.0486068725586
1682,0.380777537822723,66.0487365722656
1683,0.436429381370544,66.0489044189453
1684,0.513095200061798,66.0489044189453
1685,0.498767375946045,66.0492706298828
1686,0.477880120277405,66.0494537353516
1687,0.552295982837677,66.049446105957
1688,0.590149343013763,66.0494689941406
1689,0.516647577285767,66.0495223999024
1690,0.609343647956848,66.0493087768555
1691,0.519046783447266,66.0493469238281
1692,0.433309018611908,66.0495147705078
1693,0.596604228019714,66.0492706298828
1694,0.684504985809326,66.0492935180664
1695,0.626938045024872,66.0500335693359
1696,0.514836251735687,66.0503387451172
1697,0.609997749328613,66.0499267578125
1698,0.749109327793121,66.0501937866211
1699,0.503144025802612,66.0505218505859
1700,0.519233167171478,66.0503158569336
1701,0.559194207191467,66.050178527832
1702,0.622476756572723,66.0504455566406
1703,0.573211669921875,66.0503311157227
1704,0.413754254579544,66.0504608154297
1705,0.644954442977905,66.0502624511719
1706,0.412089109420776,66.0504150390625
1707,0.455253958702087,66.050163269043
1708,0.443634003400803,66.0504760742188
1709,0.432646065950394,66.0503005981445
1710,0.621934533119202,66.0504531860352
1711,0.665932714939117,66.0505447387695
1712,0.560225903987885,66.0506820678711
1713,0.566615521907806,66.0507431030274
1714,0.500913679599762,66.0505065917969
1715,0.454693794250488,66.0509872436523
1716,0.434329479932785,66.050651550293
1717,0.555111467838287,66.0503005981445
1718,0.704042673110962,66.0503845214844
1719,0.590955853462219,66.0508270263672
1720,0.573345482349396,66.0508880615234
1721,0.463620692491531,66.0510559082031
1722,0.530418574810028,66.0508728027344
1723,0.485891759395599,66.0507354736328
1724,0.582924723625183,66.0509262084961
1725,0.596365928649902,66.0519943237305
1726,0.498081505298615,66.0524444580078
1727,0.714046776294708,66.0525970458984
1728,0.673761546611786,66.0528106689453
1729,0.698561728000641,66.0533828735352
1730,0.485840886831284,66.0542297363281
1731,0.454669088125229,66.05419921875
1732,0.551877319812775,66.0538635253906
1733,0.572801232337952,66.0539627075195
1734,0.487780570983887,66.0540237426758
1735,0.49092760682106,66.0538635253906
1736,0.559963285923004,66.0537338256836
1737,0.595682203769684,66.05419921875
1738,0.529207944869995,66.0546646118164
1739,0.612499296665192,66.0546493530273
1740,0.682050883769989,66.0548553466797
1741,0.722055077552795,66.0552520751953
1742,0.355836033821106,66.0552520751953
1743,0.464684098958969,66.0549163818359
1744,0.562609672546387,66.0548629760742
1745,0.413579553365707,66.0548324584961
1746,0.44600835442543,66.0546569824219
1747,0.50093686580658,66.0546112060547
1748,0.692035853862762,66.0546417236328
1749,0.813255190849304,66.0558013916016
1750,0.646287262439728,66.0563278198242
1751,0.537043333053589,66.0559844970703
1752,0.538795590400696,66.0559005737305
1753,0.420295745134354,66.0558624267578
1754,0.550593495368958,66.0558471679687
1755,0.51514595746994,66.0558242797852
1756,0.60679042339325,66.0559310913086
1757,0.341825038194656,66.0564270019531
1758,0.443626195192337,66.0560607910156
1759,0.477118223905563,66.0559158325195
1760,0.525803327560425,66.0558700561523
1761,0.604994118213654,66.0559768676758
1762,0.445593982934952,66.0565490722656
1763,0.616968035697937,66.0564193725586
1764,0.394969195127487,66.0557479858398
1765,0.460609704256058,66.0557556152344
1766,0.47655063867569,66.0556030273438
1767,0.493219494819641,66.0553894042969
1768,0.496756047010422,66.0552673339844
1769,0.480899333953857,66.0554504394531
1770,0.456263959407806,66.055419921875
1771,0.501717805862427,66.0552673339844
1772,0.450633496046066,66.055305480957
1773,0.37123915553093,66.0551223754883
1774,0.368081361055374,66.0549087524414
1775,0.52439272403717,66.0549621582031
1776,0.566090524196625,66.0548477172852
1777,0.496780842542648,66.0553970336914
1778,0.501567661762237,66.0554962158203
1779,0.75616443157196,66.0554046630859
1780,0.48937526345253,66.0556869506836
1781,0.468243896961212,66.0552215576172
1782,0.508238613605499,66.0555267333984
1783,0.703445732593536,66.0557098388672
1784,0.45320138335228,66.0556945800781
1785,0.647662580013275,66.0554504394531
1786,0.655756235122681,66.0558166503906
1787,0.619834423065185,66.056037902832
1788,0.541255176067352,66.0562591552734
1789,0.557367086410522,66.0570831298828
1790,0.52977579832077,66.0570297241211
1791,0.556648850440979,66.0569534301758
1792,0.505333721637726,66.0572128295898
1793,0.533649563789368,66.0573806762695
1794,0.49565315246582,66.0571746826172
1795,0.573320269584656,66.0569610595703
1796,0.349080950021744,66.056755065918
1797,0.431674748659134,66.0565567016602
1798,0.598436534404755,66.056510925293
1799,0.596028208732605,66.0566329956055
1800,0.479928404092789,66.0569458007813
1801,0.548618912696838,66.0566329956055
1802,0.602943897247314,66.0562438964844
1803,0.572211503982544,66.0562286376953
1804,0.603759229183197,66.0561218261719
1805,0.589639842510223,66.0566101074219
1806,0.636966109275818,66.0570449829102
1807,0.547192752361298,66.0570983886719
1808,0.52023458480835,66.0569610595703
1809,0.557045459747314,66.0570678710937
1810,0.489155888557434,66.0568618774414
1811,0.458804100751877,66.0567855834961
1812,0.483453869819641,66.0567016601563
1813,0.418651849031448,66.0565032958984
1814,0.480763137340546,66.0563354492188
1815,0.504074096679688,66.0560150146484
1816,0.663278639316559,66.0558853149414
1817,0.640457510948181,66.0562362670899
1818,0.453686237335205,66.0565338134766
1819,0.434881091117859,66.0566940307617
1820,0.460764199495316,66.0565490722656
1821,0.603278040885925,66.0562591552734
1822,0.478698134422302,66.0562973022461
1823,0.620987176895142,66.0564422607422
1824,0.542754292488098,66.0563812255859
1825,0.583151757717133,66.0563354492188
1826,0.562048733234406,66.0561447143555
1827,0.508951723575592,66.0559616088867
1828,0.592010676860809,66.055908203125
1829,0.515163004398346,66.0559692382813
1830,0.534442722797394,66.0565490722656
1831,0.563565194606781,66.0569076538086
1832,0.466331511735916,66.0568923950195
1833,0.44545504450798,66.0566558837891
1834,0.505733966827393,66.0564651489258
1835,0.612455785274506,66.0563507080078
1836,0.563168227672577,66.0566711425781
1837,0.442252784967423,66.0565795898438
1838,0.6018425822258,66.056640625
1839,0.596469759941101,66.0571670532227
1840,0.617245972156525,66.0568923950195
1841,0.599591612815857,66.0570373535156
1842,0.628361523151398,66.0579223632813
1843,0.755484223365784,66.0579452514648
1844,0.593974411487579,66.0576248168945
1845,0.421237975358963,66.0580978393555
1846,0.567438185214996,66.0579223632813
1847,0.699370324611664,66.0580520629883
1848,0.499729335308075,66.0581741333008
1849,0.60397070646286,66.0581893920898
1850,0.4066082239151,66.0583343505859
1851,0.620777368545532,66.058219909668
1852,0.503699004650116,66.0585327148438
1853,0.579755783081055,66.0584487915039
1854,0.541141211986542,66.058837890625
1855,0.515648007392883,66.0590133666992
1856,0.528611183166504,66.0589904785156
1857,0.529045760631561,66.0586013793945
1858,0.412423402070999,66.0585479736328
1859,0.426819831132889,66.0585250854492
1860,0.431598663330078,66.0583877563477
1861,0.340861350297928,66.0581207275391
1862,0.616378009319305,66.0579681396484
1863,0.595846772193909,66.0583877563477
1864,0.605268061161041,66.0585403442383
1865,0.609238147735596,66.0589218139648
1866,0.380125850439072,66.0589065551758
1867,0.525979220867157,66.0590133666992
1868,0.601256489753723,66.0594329833984
1869,0.45837464928627,66.0594635009766
1870,0.554437160491943,66.0595016479492
1871,0.408705919981003,66.0594635009766
1872,0.459705948829651,66.0592346191406
1873,0.374188870191574,66.0592422485352
1874,0.533777236938477,66.0591049194336
1875,0.50978147983551,66.0592041015625
1876,0.552703976631165,66.0590209960938
1877,0.39970788359642,66.0590057373047
1878,0.398378491401672,66.0589065551758
1879,0.404047697782517,66.0588531494141
1880,0.510324060916901,66.0589599609375
1881,0.494258046150207,66.0592498779297
1882,0.466420024633408,66.0592803955078
1883,0.534758865833283,66.0592880249024
1884,0.562897980213165,66.0593643188477
1885,0.464314758777618,66.0596389770508
1886,0.600678086280823,66.0594940185547
1887,0.521776795387268,66.0594940185547
1888,0.447573244571686,66.0597839355469
1889,0.585346698760986,66.0597534179688
1890,0.686783969402313,66.0600128173828
1891,0.558629274368286,66.0607986450195
1892,0.496961534023285,66.0609970092773
1893,0.582443475723267,66.0609130859375
1894,0.752426624298096,66.0604934692383
1895,0.485334545373917,66.0604248046875
1896,0.5091193318367,66.060188293457
1897,0.551263988018036,66.0602951049805
1898,0.57076895236969,66.0599975585938
1899,0.537094831466675,66.0600738525391
1900,0.392480313777924,66.0603713989258
1901,0.615522921085358,66.0601348876953
1902,0.392339020967483,66.060417175293
1903,0.43439719080925,66.0602035522461
1904,0.436491876840591,66.0606079101563
1905,0.426456391811371,66.0610809326172
1906,0.603915810585022,66.0610733032227
1907,0.654073119163513,66.0611419677734
1908,0.558384954929352,66.0610580444336
1909,0.533792674541473,66.060905456543
1910,0.464603632688522,66.0607376098633
1911,0.398768782615662,66.0608215332031
1912,0.427060872316361,66.0607681274414
1913,0.535642087459564,66.0606918334961
1914,0.613148331642151,66.0609130859375
1915,0.590881288051605,66.0608596801758
1916,0.582594811916351,66.0611343383789
1917,0.455962777137756,66.0619506835937
1918,0.540973782539368,66.0618515014648
1919,0.499469846487045,66.0619659423828
1920,0.60147351026535,66.062141418457
1921,0.59050840139389,66.0625991821289
1922,0.512944996356964,66.063117980957
1923,0.677811026573181,66.0633392333984
1924,0.685205578804016,66.0635375976563
1925,0.780254602432251,66.0639343261719
1926,0.469432234764099,66.0647811889649
1927,0.433442354202271,66.0642395019531
1928,0.504256904125214,66.0639953613281
1929,0.515462815761566,66.0637283325195
1930,0.481076121330261,66.0637741088867
1931,0.464778482913971,66.0636978149414
1932,0.574551939964294,66.0637588500977
1933,0.604046285152435,66.0639343261719
1934,0.524284243583679,66.0641632080078
1935,0.638807237148285,66.0639953613281
1936,0.604680955410004,66.0644302368164
1937,0.665169835090637,66.0642395019531
1938,0.346784919500351,66.0641784667969
1939,0.460485816001892,66.0640411376953
1940,0.553269267082214,66.0639419555664
1941,0.394644558429718,66.0639343261719
1942,0.415264308452606,66.0638732910156
1943,0.461042821407318,66.0638046264648
1944,0.644663095474243,66.064323425293
1945,0.693498849868774,66.0651779174805
1946,0.581042528152466,66.0651931762695
1947,0.504269659519196,66.0648803710938
1948,0.494669079780579,66.0648651123047
1949,0.433780312538147,66.0647277832031
1950,0.551117897033691,66.0646057128906
1951,0.522429287433624,66.0649337768555
1952,0.597124218940735,66.0648727416992
1953,0.323122829198837,66.0653839111328
1954,0.44606950879097,66.0650329589844
1955,0.469050973653793,66.0650177001953
1956,0.505948185920715,66.0649871826172
1957,0.51299786567688,66.0655364990234
1958,0.437527269124985,66.065788269043
1959,0.569920897483826,66.0659637451172
1960,0.375529289245606,66.0655899047852
1961,0.447852432727814,66.0657577514648
1962,0.470644354820251,66.0656814575195
1963,0.485077738761902,66.0653610229492
1964,0.526538252830505,66.0653915405274
1965,0.469418048858643,66.0659713745117
1966,0.471206426620483,66.0661926269531
1967,0.461128681898117,66.0662612915039
1968,0.450415045022965,66.0663452148438
1969,0.378914505243301,66.0660552978516
1970,0.357165485620499,66.0658645629883
1971,0.51179039478302,66.0659408569336
1972,0.514478266239166,66.0658264160156
1973,0.462148308753967,66.0660552978516
1974,0.447818160057068,66.0661468505859
1975,0.710915148258209,66.066047668457
1976,0.465135216712952,66.0664749145508
1977,0.461425423622131,66.0661849975586
1978,0.493807882070541,66.0665588378906
1979,0.692817449569702,66.0665512084961
1980,0.4430091381073,66.0668411254883
1981,0.649290144443512,66.0664978027344
1982,0.633432865142822,66.066520690918
1983,0.623160481452942,66.066764831543
1984,0.489302068948746,66.0678329467774
1985,0.539226651191711,66.0678939819336
1986,0.471916824579239,66.0680160522461
1987,0.560301840305328,66.06787109375
1988,0.487782984972,66.0679092407227
1989,0.527544021606445,66.067741394043
1990,0.463458359241486,66.0679092407227
1991,0.561411380767822,66.0676574707031
1992,0.341981172561645,66.0676498413086
1993,0.437155246734619,66.0674362182617
1994,0.528795599937439,66.0674133300781
1995,0.57311075925827,66.0672912597656
1996,0.461070090532303,66.0675888061523
1997,0.515047490596771,66.0671768188477
1998,0.584664762020111,66.067138671875
1999,0.584254920482636,66.067253112793
2000,0.59303605556488,66.0673980712891
2001,0.558686494827271,66.0672836303711
2002,0.623640358448029,66.0673446655273
2003,0.518800139427185,66.0675201416016
2004,0.456187069416046,66.0673370361328
2005,0.524452447891235,66.0672988891602
2006,0.467509537935257,66.0675354003906
2007,0.390678495168686,66.067497253418
2008,0.437041908502579,66.0673446655273
2009,0.430090814828873,66.0670547485352
2010,0.44482147693634,66.0671920776367
2011,0.467338025569916,66.0670776367188
2012,0.644770383834839,66.0670394897461
2013,0.588649570941925,66.0672760009766
2014,0.459889680147171,66.0674896240234
2015,0.413617700338364,66.0674133300781
2016,0.462755799293518,66.0671844482422
2017,0.584141492843628,66.0671844482422
2018,0.479997158050537,66.0675811767578
2019,0.623056769371033,66.0674209594727
2020,0.52743136882782,66.0678176879883
2021,0.558067798614502,66.0676727294922
2022,0.544299125671387,66.0676803588867
2023,0.484810382127762,66.0676574707031
2024,0.569961965084076,66.0676651000977
2025,0.484391897916794,66.0680160522461
2026,0.543429851531982,66.0679016113281
2027,0.557166159152985,66.0682373046875
2028,0.434763818979263,66.0684051513672
2029,0.425952583551407,66.0682067871094
2030,0.510201871395111,66.0680236816406
2031,0.574689626693726,66.0684432983399
2032,0.527213752269745,66.0683288574219
2033,0.444356679916382,66.0684585571289
2034,0.556807160377502,66.0684509277344
2035,0.515829801559448,66.0684509277344
2036,0.574749529361725,66.0682754516602
2037,0.577619969844818,66.0684204101563
2038,0.634671866893768,66.0691986083984
2039,0.654399693012237,66.0698547363281
2040,0.586498439311981,66.0698471069336
2041,0.3632732629776,66.0700378417969
2042,0.517416417598724,66.0699768066406
2043,0.702965438365936,66.0699996948242
2044,0.532511234283447,66.0704574584961
2045,0.552420616149902,66.0702896118164
2046,0.371183395385742,66.0702133178711
2047,0.610735535621643,66.0701141357422
2048,0.481007486581802,66.0702972412109
2049,0.538910329341888,66.0700607299805
2050,0.474071174860001,66.0700836181641
2051,0.544117033481598,66.0700302124023
2052,0.506398558616638,66.0702362060547
2053,0.536096513271332,66.0698699951172
2054,0.398765474557877,66.0700302124023
2055,0.408272832632065,66.0698928833008
2056,0.425559937953949,66.0698776245117
2057,0.319293141365051,66.0697479248047
2058,0.61715042591095,66.0695648193359
2059,0.573665082454681,66.0699005126953
2060,0.540473222732544,66.0702514648438
2061,0.504794061183929,66.0701217651367
2062,0.383482187986374,66.0701370239258
2063,0.505550026893616,66.0699081420898
2064,0.576878190040588,66.0701904296875
2065,0.487912535667419,66.0705871582031
2066,0.579370021820068,66.0710067749023
2067,0.409821420907974,66.0706176757813
2068,0.433368355035782,66.0705337524414
2069,0.364017724990845,66.070556640625
2070,0.544390857219696,66.0712661743164
2071,0.484003663063049,66.0712280273438
2072,0.543194174766541,66.0712509155273
2073,0.39096674323082,66.0713119506836
2074,0.332524478435516,66.0713119506836
2075,0.402266174554825,66.0711288452148
2076,0.503821492195129,66.0712280273438
2077,0.43370532989502,66.0712432861328
2078,0.427454560995102,66.071174621582
2079,0.499296635389328,66.071044921875
2080,0.579622983932495,66.0712127685547
2081,0.443160861730576,66.0718383789063
2082,0.592190802097321,66.0717697143555
2083,0.517242789268494,66.0718460083008
2084,0.40843191742897,66.0720977783203
2085,0.570219397544861,66.0717849731445
2086,0.680126309394836,66.0720291137695
2087,0.528758108615875,66.0729370117187
2088,0.472228974103928,66.0729141235352
2089,0.55127739906311,66.0727386474609
2090,0.717771053314209,66.0728225708008
2091,0.493865758180618,66.0729217529297
2092,0.502469956874847,66.0727844238281
2093,0.507937967777252,66.0728759765625
2094,0.568528056144714,66.0727081298828
2095,0.518559336662293,66.0730133056641
2096,0.373996615409851,66.0732269287109
2097,0.599149167537689,66.0730285644531
2098,0.34489119052887,66.0733337402344
2099,0.387730300426483,66.0731735229492
2100,0.472308933734894,66.0729522705078
2101,0.398196905851364,66.0729217529297
2102,0.571021735668182,66.0728149414063
2103,0.635575473308563,66.0729675292969
2104,0.519016087055206,66.0729293823242
2105,0.522184073925018,66.0728759765625
2106,0.447997719049454,66.0727157592774
2107,0.401639968156815,66.0726776123047
2108,0.44032683968544,66.0727081298828
2109,0.555069804191589,66.0727081298828
2110,0.592982590198517,66.0728988647461
2111,0.575313329696655,66.073112487793
2112,0.579806625843048,66.0732116699219
2113,0.439962863922119,66.0735244750977
2114,0.531941473484039,66.0733871459961
2115,0.490880638360977,66.0735015869141
2116,0.534898281097412,66.0734634399414
2117,0.534588515758514,66.0736236572266
2118,0.480413466691971,66.0737152099609
2119,0.611318051815033,66.074089050293
2120,0.657418370246887,66.0740814208984
2121,0.747215926647186,66.0742111206055
2122,0.412554711103439,66.0742416381836
2123,0.427590996026993,66.0740356445313
2124,0.449118316173554,66.0740127563477
2125,0.470627248287201,66.073844909668
2126,0.465137779712677,66.0738220214844
2127,0.471598088741303,66.0736846923828
2128,0.561913788318634,66.0734939575195
2129,0.58153247833252,66.0736923217773
2130,0.512071907520294,66.0738906860352
2131,0.59345418214798,66.0739974975586
2132,0.540703594684601,66.0743026733398
2133,0.590831816196442,66.0741195678711
2134,0.348298460245132,66.0741806030273
2135,0.441147834062576,66.0745620727539
2136,0.520832240581512,66.0744247436523
2137,0.407415598630905,66.0746307373047
2138,0.389044791460037,66.0745468139649
2139,0.448863953351975,66.0744552612305
2140,0.637177765369415,66.0745239257813
2141,0.643434047698975,66.075080871582
2142,0.523258924484253,66.0748596191406
2143,0.436675518751144,66.0746841430664
2144,0.417950302362442,66.074577331543
2145,0.377299457788467,66.0744934082031
2146,0.535161912441254,66.0744476318359
2147,0.46769043803215,66.0746841430664
2148,0.544351279735565,66.0743713378906
2149,0.306446880102158,66.0745391845703
2150,0.469197690486908,66.0742721557617
2151,0.459711670875549,66.0745162963867
2152,0.507002592086792,66.0744934082031
2153,0.480581223964691,66.0747299194336
2154,0.422361642122269,66.0749053955078
2155,0.556565880775452,66.0747375488281
2156,0.334039509296417,66.0747146606445
2157,0.418421417474747,66.0745239257813
2158,0.45813712477684,66.0744247436523
2159,0.473183184862137,66.0742568969727
2160,0.511210978031158,66.0741119384766
2161,0.477254986763001,66.0740280151367
2162,0.494829773902893,66.0741958618164
2163,0.45405912399292,66.0744171142578
2164,0.413451552391052,66.0744094848633
2165,0.361287355422974,66.0740966796875
2166,0.347974598407745,66.0739669799805
2167,0.489243507385254,66.0740127563477
2168,0.473811477422714,66.0739974975586
2169,0.441631376743317,66.0742034912109
2170,0.432962685823441,66.074462890625
2171,0.666541814804077,66.0742874145508
2172,0.454775035381317,66.074821472168
2173,0.449618995189667,66.0746002197266
2174,0.48328560590744,66.0750122070313
2175,0.674833238124847,66.0752792358398
2176,0.423063069581986,66.0755996704102
2177,0.623483896255493,66.0753021240234
2178,0.610209286212921,66.075569152832
2179,0.633587181568146,66.0754241943359
2180,0.429164558649063,66.0765838623047
2181,0.529235005378723,66.0765838623047
2182,0.45922589302063,66.0764236450195
2183,0.548450350761414,66.0762405395508
2184,0.450206875801086,66.0762710571289
2185,0.509401023387909,66.0761795043945
2186,0.460014939308167,66.0763320922852
2187,0.53607189655304,66.0762023925781
2188,0.334885478019714,66.0760650634766
2189,0.41909721493721,66.0759124755859
2190,0.53172242641449,66.0758056640625
2191,0.56065046787262,66.0759735107422
2192,0.438147783279419,66.0763397216797
2193,0.519554853439331,66.0761947631836
2194,0.594700574874878,66.0761337280273
2195,0.58914065361023,66.0765838623047
2196,0.580182313919067,66.0767822265625
2197,0.557612955570221,66.0768356323242
2198,0.611636698246002,66.0771331787109
2199,0.501740336418152,66.0773620605469
2200,0.438397973775864,66.0777130126953
2201,0.530558049678803,66.0775451660156
2202,0.464905709028244,66.0776519775391
2203,0.348726123571396,66.0775756835938
2204,0.40596279501915,66.0774765014648
2205,0.424495816230774,66.0772399902344
2206,0.462220937013626,66.0774002075195
2207,0.451807290315628,66.0776596069336
2208,0.63278204202652,66.0776596069336
2209,0.577274203300476,66.0780258178711
2210,0.411752015352249,66.0780334472656
2211,0.413242250680923,66.0779647827148
2212,0.446746408939362,66.0778961181641
2213,0.602567195892334,66.0777206420898
2214,0.440874874591827,66.0778884887695
2215,0.619689762592316,66.0778045654297
2216,0.512806534767151,66.0781784057617
2217,0.577139675617218,66.078010559082
2218,0.549224376678467,66.0780792236328
2219,0.503053188323975,66.0779647827148
2220,0.560506999492645,66.0778045654297
2221,0.451798617839813,66.0777435302734
2222,0.520967841148376,66.0775451660156
2223,0.514219284057617,66.0783233642578
2224,0.419998496770859,66.0781707763672
2225,0.418106943368912,66.0780258178711
2226,0.479696840047836,66.0779724121094
2227,0.503854811191559,66.0779495239258
2228,0.546735823154449,66.0779418945313
2229,0.421978086233139,66.0783615112305
2230,0.47886860370636,66.0783767700195
2231,0.5044966340065,66.0781555175781
2232,0.585633337497711,66.0785827636719
2233,0.514904677867889,66.0787582397461
2234,0.612035095691681,66.0786895751953
2235,0.638972401618958,66.0788803100586
2236,0.562611103057861,66.0790328979492
2237,0.420529425144196,66.0797882080078
2238,0.502169013023376,66.0800247192383
2239,0.649069011211395,66.0802307128906
2240,0.484763026237488,66.0803298950195
2241,0.518496572971344,66.0802230834961
2242,0.362409323453903,66.0801849365234
2243,0.589237093925476,66.0801696777344
2244,0.474569648504257,66.0804901123047
2245,0.5364710688591,66.080451965332
2246,0.445330172777176,66.0806732177734
2247,0.482264876365662,66.0806274414063
2248,0.483059346675873,66.0804977416992
2249,0.559584617614746,66.0803375244141
2250,0.374179005622864,66.0807266235352
2251,0.401070505380631,66.0805816650391
2252,0.428481310606003,66.0805435180664
2253,0.300299108028412,66.0804061889648
2254,0.614991664886475,66.0802688598633
2255,0.566176176071167,66.0806198120117
2256,0.523877620697022,66.0807723999023
2257,0.458241492509842,66.0807723999023
2258,0.348994791507721,66.0805435180664
2259,0.496275335550308,66.0805053710938
2260,0.563521444797516,66.0807952880859
2261,0.468277513980866,66.0813827514648
2262,0.564397037029266,66.0817184448242
2263,0.395149052143097,66.0815887451172
2264,0.41961994767189,66.0816345214844
2265,0.397717952728271,66.0818099975586
2266,0.539505898952484,66.0816421508789
2267,0.47358775138855,66.0815658569336
2268,0.518739700317383,66.08154296875
2269,0.383340060710907,66.0815734863281
2270,0.317676723003387,66.0814666748047
2271,0.382205843925476,66.0813140869141
2272,0.482710361480713,66.0811767578125
2273,0.421076476573944,66.0814895629883
2274,0.413278788328171,66.0813217163086
2275,0.491297870874405,66.0813064575195
2276,0.547940909862518,66.0815582275391
2277,0.446487873792648,66.0818252563477
2278,0.593498706817627,66.0817413330078
2279,0.509027898311615,66.0819396972656
2280,0.372276395559311,66.0821990966797
2281,0.56388646364212,66.0820388793945
2282,0.65248304605484,66.0821533203125
2283,0.522727310657501,66.0828628540039
2284,0.484545528888702,66.0828857421875
2285,0.552872598171234,66.0830612182617
2286,0.720043420791626,66.0834426879883
2287,0.492322891950607,66.0832214355469
2288,0.480993062257767,66.0830764770508
2289,0.511954545974731,66.0832443237305
2290,0.609160244464874,66.0833435058594
2291,0.508027851581574,66.0835800170898
2292,0.359216630458832,66.0835266113281
2293,0.585189700126648,66.0833282470703
2294,0.339900255203247,66.083610534668
2295,0.351783215999603,66.0834426879883
2296,0.435352057218552,66.0832824707031
2297,0.366660207509994,66.0834579467773
2298,0.572434365749359,66.0834350585938
2299,0.61936366558075,66.083625793457
2300,0.511454939842224,66.0838623046875
2301,0.510037958621979,66.0838012695313
2302,0.44098287820816,66.0838394165039
2303,0.40391680598259,66.0838775634766
2304,0.408670395612717,66.0836944580078
2305,0.539767980575562,66.0835266113281
2306,0.577772974967957,66.0837783813477
2307,0.566705524921417,66.0842895507813
2308,0.541464984416962,66.0843048095703
2309,0.469664007425308,66.084358215332
2310,0.507483780384064,66.084228515625
2311,0.477621763944626,66.0842361450195
2312,0.530443131923676,66.0842361450195
2313,0.497434049844742,66.0846252441406
2314,0.434966206550598,66.0848236083984
2315,0.582448065280914,66.0849075317383
2316,0.569162130355835,66.0851516723633
2317,0.648428320884705,66.0852508544922
2318,0.378298491239548,66.0849685668945
2319,0.399392127990723,66.0848159790039
2320,0.441666543483734,66.0847473144531
2321,0.42492201924324,66.0846176147461
2322,0.446282535791397,66.0848007202148
2323,0.437351286411285,66.084846496582
2324,0.55477386713028,66.0849609375
2325,0.555701017379761,66.0850982666016
2326,0.52466207742691,66.0852661132813
2327,0.556761264801025,66.0852127075195
2328,0.527838826179504,66.0851287841797
2329,0.639001488685608,66.0851898193359
2330,0.356387466192245,66.0858383178711
2331,0.442753344774246,66.085563659668
2332,0.514859437942505,66.0857391357422
2333,0.387637913227081,66.085807800293
2334,0.378418803215027,66.0857925415039
2335,0.403675645589829,66.0856628417969
2336,0.586695194244385,66.085563659668
2337,0.618564546108246,66.0858840942383
2338,0.492170780897141,66.0859985351563
2339,0.405518591403961,66.0858154296875
2340,0.392819464206696,66.0856399536133
2341,0.345444589853287,66.0856323242188
2342,0.482645124197006,66.0855484008789
2343,0.446231544017792,66.085693359375
2344,0.505596160888672,66.0857009887695
2345,0.289269089698792,66.0859909057617
2346,0.449081212282181,66.0858764648438
2347,0.430296152830124,66.0857925415039
2348,0.469143182039261,66.0858383178711
2349,0.437893152236939,66.085823059082
2350,0.391987293958664,66.0860061645508
2351,0.542651534080505,66.0858535766602
2352,0.297429442405701,66.0861434936524
2353,0.373116463422775,66.0858993530273
2354,0.471654891967773,66.0858993530273
2355,0.449831396341324,66.0857696533203
2356,0.4701968729496,66.085578918457
2357,0.469148725271225,66.0855484008789
2358,0.455605685710907,66.0859146118164
2359,0.431676894426346,66.0858764648438
2360,0.38973343372345,66.0858764648438
2361,0.350606173276901,66.0856552124023
2362,0.328172862529755,66.0856246948242
2363,0.463917195796967,66.0855178833008
2364,0.469199657440186,66.0854797363281
2365,0.438672989606857,66.085563659668
2366,0.435559213161469,66.0858001708984
2367,0.650486886501312,66.0857696533203
2368,0.483266413211823,66.0865859985352
2369,0.432903736829758,66.0866088867188
2370,0.496501117944717,66.0867919921875
2371,0.641128957271576,66.0872268676758
2372,0.395999908447266,66.0871963500977
2373,0.584729135036469,66.0869216918945
2374,0.554129838943481,66.0868911743164
2375,0.583403944969177,66.0867767333984
2376,0.408464252948761,66.087287902832
2377,0.509270370006561,66.0875091552734
2378,0.448124051094055,66.087532043457
2379,0.540306925773621,66.0874557495117
2380,0.392546892166138,66.0872955322266
2381,0.456267654895783,66.0871276855469
2382,0.462407022714615,66.0870590209961
2383,0.499753296375275,66.0870590209961
2384,0.320614516735077,66.0869293212891
2385,0.37775194644928,66.0868072509766
2386,0.542331159114838,66.0867156982422
2387,0.543871283531189,66.0869750976562
2388,0.41535085439682,66.0870590209961
2389,0.518859088420868,66.0868911743164
2390,0.578236043453217,66.0869827270508
2391,0.548296749591827,66.086784362793
2392,0.574544131755829,66.0871200561523
2393,0.53298020362854,66.0874099731445
2394,0.614184141159058,66.0874557495117
2395,0.507223546504974,66.087646484375
2396,0.438603401184082,66.0877685546875
2397,0.487037539482117,66.0880737304688
2398,0.413974672555923,66.0879974365234
2399,0.328603088855743,66.0879516601563
2400,0.379148125648499,66.0878067016602
2401,0.411073565483093,66.0874862670898
2402,0.454428642988205,66.0874328613281
2403,0.4622662961483,66.0878143310547
2404,0.613378465175629,66.0878448486328
2405,0.538364887237549,66.0880737304688
2406,0.395873367786407,66.0879516601563
2407,0.399493187665939,66.0880355834961
2408,0.423001140356064,66.0879364013672
2409,0.608797550201416,66.0876922607422
2410,0.445168673992157,66.0881423950195
2411,0.606376767158508,66.0882949829102
2412,0.488771319389343,66.0885620117188
2413,0.558571040630341,66.0884246826172
2414,0.530539393424988,66.0884094238281
2415,0.480207651853561,66.0882797241211
2416,0.533538222312927,66.0883636474609
2417,0.440971970558167,66.0883483886719
2418,0.492648929357529,66.088493347168
2419,0.500560760498047,66.088752746582
2420,0.412310123443604,66.0884017944336
2421,0.431132256984711,66.088264465332
2422,0.466524749994278,66.0881500244141
2423,0.474661290645599,66.0881958007812
2424,0.517124176025391,66.0886917114258
2425,0.398648500442505,66.0885925292969
2426,0.483704596757889,66.0887680053711
2427,0.561975359916687,66.0887603759766
2428,0.559529960155487,66.088996887207
2429,0.460486859083176,66.0891036987305
2430,0.513762593269348,66.0889053344727
2431,0.600058495998383,66.0888366699219
2432,0.521531343460083,66.0888824462891
2433,0.411048829555512,66.089241027832
2434,0.536056101322174,66.0893936157227
2435,0.617233633995056,66.0892486572266
2436,0.503449499607086,66.0894165039062
2437,0.510872542858124,66.089958190918
2438,0.347089231014252,66.0899353027344
2439,0.575866997241974,66.08984375
2440,0.48939061164856,66.0900955200195
2441,0.52428013086319,66.0902099609375
2442,0.454186677932739,66.0907135009766
2443,0.439199864864349,66.0907821655273
2444,0.457951158285141,66.0906143188477
2445,0.551902174949646,66.0905609130859
2446,0.365115761756897,66.090576171875
2447,0.383163660764694,66.0903930664063
2448,0.427897781133652,66.0904006958008
2449,0.294445872306824,66.0906066894531
2450,0.590943157672882,66.0905075073242
2451,0.530900537967682,66.0907135009766
2452,0.495949625968933,66.0909271240234
2453,0.439627170562744,66.0910339355469
2454,0.312631249427795,66.0908584594727
2455,0.503808259963989,66.0908279418945
2456,0.553116619586945,66.0908203125
2457,0.402888655662537,66.0909652709961
2458,0.531037628650665,66.0907897949219
2459,0.392570644617081,66.0909271240234
2460,0.416579812765122,66.0909576416016
2461,0.368706971406937,66.0911865234375
2462,0.534492075443268,66.0909118652344
2463,0.473223239183426,66.0911636352539
2464,0.482548922300339,66.0912933349609
2465,0.359715074300766,66.091178894043
2466,0.304073512554169,66.0910339355469
2467,0.352585166692734,66.0909194946289
2468,0.455547779798508,66.0908584594727
2469,0.405590564012527,66.0906600952148
2470,0.41512742638588,66.0907592773438
2471,0.501712560653687,66.0906143188477
2472,0.509407758712769,66.0908966064453
2473,0.41976472735405,66.0907897949219
2474,0.596475899219513,66.0907287597656
2475,0.495122969150543,66.0910720825195
2476,0.353642761707306,66.091194152832
2477,0.539204061031342,66.0909805297852
2478,0.585651218891144,66.0913238525391
2479,0.501664519309998,66.0920181274414
2480,0.499563425779343,66.0921020507813
2481,0.591720581054688,66.0922012329102
2482,0.680373430252075,66.0934066772461
2483,0.485095262527466,66.0933227539063
2484,0.499962955713272,66.0931625366211
2485,0.512581050395966,66.0940475463867
2486,0.577590048313141,66.0939178466797
2487,0.507232487201691,66.0941467285156
2488,0.36130291223526,66.0942993164062
2489,0.609404742717743,66.0941925048828
2490,0.33704286813736,66.0945358276367
2491,0.335683614015579,66.0943832397461
2492,0.401284784078598,66.0943832397461
2493,0.341905176639557,66.0944519042969
2494,0.565027356147766,66.0943832397461
2495,0.619234025478363,66.0944671630859
2496,0.494402706623077,66.0949172973633
2497,0.495747655630112,66.0947189331055
2498,0.42365175485611,66.0947570800781
2499,0.396365702152252,66.094596862793
2500,0.372406989336014,66.0946350097656
2501,0.527172565460205,66.0945205688477
2502,0.566161751747131,66.0949096679687
2503,0.540148079395294,66.0953826904297
2504,0.52630078792572,66.0953216552734
2505,0.440978169441223,66.0955657958984
2506,0.478648871183395,66.0952301025391
2507,0.430483877658844,66.0952682495117
2508,0.474935501813889,66.0956573486328
2509,0.491199791431427,66.095817565918
2510,0.427745848894119,66.0958480834961
2511,0.58412092924118,66.095947265625
2512,0.532221496105194,66.0963668823242
2513,0.575649917125702,66.0963668823242
2514,0.367218464612961,66.0963134765625
2515,0.355353325605392,66.0962219238281
2516,0.424381822347641,66.0962219238281
2517,0.422501444816589,66.0961151123047
2518,0.433851987123489,66.0962524414063
2519,0.433302283287048,66.0961227416992
2520,0.511249482631683,66.0960388183594
2521,0.522726833820343,66.096305847168
2522,0.476186722517014,66.0964279174805
2523,0.514778435230255,66.0963897705078
2524,0.516322016716003,66.0963287353516
2525,0.652181148529053,66.0964202880859
2526,0.348312020301819,66.0969696044922
2527,0.447770416736603,66.0966033935547
2528,0.512872338294983,66.0967559814453
2529,0.369281113147736,66.0969619750977
2530,0.350874781608582,66.0968627929688
2531,0.386386811733246,66.0968856811523
2532,0.551071643829346,66.096794128418
2533,0.624785363674164,66.0972061157227
2534,0.508868634700775,66.0973052978516
2535,0.386505454778671,66.0977478027344
2536,0.406306326389313,66.0974807739258
2537,0.320579797029495,66.0976181030273
2538,0.450236409902573,66.0974731445313
2539,0.469970226287842,66.0975494384766
2540,0.534849762916565,66.098518371582
2541,0.278380572795868,66.099250793457
2542,0.394283771514893,66.0990829467773
2543,0.421616554260254,66.0988693237305
2544,0.471340119838715,66.0990676879883
2545,0.414982676506043,66.0991973876953
2546,0.367319136857986,66.0992584228516
2547,0.556874990463257,66.0991668701172
2548,0.271727383136749,66.0992584228516
2549,0.351689517498016,66.0990676879883
2550,0.461174368858337,66.0991821289062
2551,0.435663908720017,66.099006652832
2552,0.475272566080093,66.0989837646484
2553,0.470196396112442,66.0990982055664
2554,0.427208214998245,66.0993576049805
2555,0.41826781630516,66.099365234375
2556,0.380795329809189,66.0994338989258
2557,0.373727440834045,66.0992279052734
2558,0.312854140996933,66.0991821289062
2559,0.429753124713898,66.0990982055664
2560,0.452419310808182,66.0990829467773
2561,0.45783919095993,66.0990676879883
2562,0.447636604309082,66.0992431640625
2563,0.673353016376495,66.099250793457
2564,0.497594714164734,66.0998077392578
2565,0.429854482412338,66.0996551513672
2566,0.4730643928051,66.1001434326172
2567,0.634969770908356,66.1001663208008
2568,0.387901484966278,66.100212097168
2569,0.542082369327545,66.0999069213867
2570,0.556153833866119,66.0998229980469
2571,0.521115839481354,66.0999984741211
2572,0.430615901947022,66.0999526977539
2573,0.489776879549027,66.0999908447266
2574,0.468534469604492,66.1000671386719
2575,0.525272011756897,66.1001281738281
2576,0.363557606935501,66.1001815795899
2577,0.43312469124794,66.1001281738281
2578,0.445765554904938,66.1000747680664
2579,0.486305117607117,66.1004180908203
2580,0.307774424552917,66.1002197265625
2581,0.359193474054337,66.1001358032227
2582,0.506300091743469,66.1001739501953
2583,0.51288115978241,66.1001358032227
2584,0.403544425964356,66.1004409790039
2585,0.488602310419083,66.1002883911133
2586,0.552943468093872,66.1000213623047
2587,0.541071891784668,66.0999145507813
2588,0.576919734477997,66.1003036499023
2589,0.501348197460175,66.1005554199219
2590,0.620692729949951,66.100830078125
2591,0.486825168132782,66.1008682250977
2592,0.454432755708694,66.1009140014648
2593,0.463638335466385,66.1011962890625
2594,0.435870558023453,66.1010513305664
2595,0.323240458965302,66.1014938354492
2596,0.361014991998672,66.1012725830078
2597,0.37342157959938,66.1011199951172
2598,0.425897181034088,66.1008911132813
2599,0.440452516078949,66.1006469726563
2600,0.576303958892822,66.1007080078125
2601,0.477523654699326,66.1011810302734
2602,0.386235237121582,66.1009826660156
2603,0.376376986503601,66.1009674072266
2604,0.387315958738327,66.1008911132813
2605,0.579530298709869,66.1007232666016
2606,0.452167749404907,66.1008224487305
2607,0.600975453853607,66.1009902954102
2608,0.478006720542908,66.1014251708984
2609,0.546958923339844,66.1015090942383
2610,0.521829307079315,66.1017227172852
2611,0.479420483112335,66.1018218994141
2612,0.522284209728241,66.1016082763672
2613,0.411822319030762,66.1016082763672
2614,0.424025446176529,66.1014022827149
2615,0.474162310361862,66.1016159057617
2616,0.406377911567688,66.1015472412109
2617,0.4206363260746,66.1016082763672
2618,0.468394577503204,66.1016006469727
2619,0.440392076969147,66.1017303466797
2620,0.482248932123184,66.1022796630859
2621,0.380029261112213,66.1024017333984
2622,0.501852214336395,66.1025238037109
2623,0.512918412685394,66.1026458740234
2624,0.558069884777069,66.1026763916016
2625,0.436993688344955,66.1027450561523
2626,0.506686508655548,66.1026000976563
2627,0.585703670978546,66.1025695800781
2628,0.482890844345093,66.1025390625
2629,0.34108978509903,66.102668762207
2630,0.483972579240799,66.102409362793
2631,0.596840918064117,66.1026229858399
2632,0.514349699020386,66.1024780273438
2633,0.504843294620514,66.1028671264648
2634,0.337307244539261,66.1027908325195
2635,0.572956502437592,66.1025772094727
2636,0.490862309932709,66.1030426025391
2637,0.550748348236084,66.1032485961914
2638,0.478921681642532,66.1042709350586
2639,0.442998886108398,66.1046752929687
2640,0.452318280935288,66.104606628418
2641,0.518368422985077,66.1045837402344
2642,0.358131289482117,66.1046752929687
2643,0.374089628458023,66.1045913696289
2644,0.432842552661896,66.1046524047852
2645,0.299930244684219,66.1047821044922
2646,0.560513198375702,66.1045989990234
2647,0.551956057548523,66.1047286987305
2648,0.433050841093063,66.1049270629883
2649,0.437177777290344,66.1047592163086
2650,0.30144727230072,66.1047897338867
2651,0.486631572246552,66.1047439575195
2652,0.534399390220642,66.1051940917969
2653,0.352506309747696,66.1053009033203
2654,0.529014110565185,66.1051559448242
2655,0.3561832010746,66.1055526733398
2656,0.423870086669922,66.1056900024414
2657,0.353619545698166,66.1059036254883
2658,0.508428156375885,66.1058654785156
2659,0.462450623512268,66.1057052612305
2660,0.463804215192795,66.1058883666992
2661,0.344054460525513,66.1057281494141
2662,0.303883135318756,66.1057434082031
2663,0.346775114536285,66.1057205200195
2664,0.416296780109406,66.1056060791016
2665,0.41999015212059,66.1056289672852
2666,0.404150754213333,66.105598449707
2667,0.499212443828583,66.1056060791016
2668,0.478656321763992,66.1059799194336
2669,0.430167466402054,66.106071472168
2670,0.562267422676086,66.1061248779297
2671,0.456775933504105,66.1065673828125
2672,0.346688508987427,66.1064605712891
2673,0.530620098114014,66.1063003540039
2674,0.551707625389099,66.1065521240234
2675,0.468852460384369,66.1069793701172
2676,0.452983021736145,66.1068878173828
2677,0.572093904018402,66.1067199707031
2678,0.680300831794739,66.1070785522461
2679,0.463840067386627,66.1072692871094
2680,0.500642478466034,66.1070404052734
2681,0.491744726896286,66.1068344116211
2682,0.546614825725555,66.1071395874023
2683,0.505786597728729,66.1070709228516
2684,0.364108324050903,66.1072235107422
2685,0.61400717496872,66.1070404052734
2686,0.330997139215469,66.1072006225586
2687,0.354813814163208,66.1072235107422
2688,0.377260565757751,66.1072235107422
2689,0.346187561750412,66.1072311401367
2690,0.586509585380554,66.1072235107422
2691,0.617946565151215,66.1076736450195
2692,0.514038622379303,66.1077423095703
2693,0.48995977640152,66.1079483032227
2694,0.393481343984604,66.1082534790039
2695,0.395206570625305,66.1083602905273
2696,0.385138213634491,66.1083526611328
2697,0.507959723472595,66.1084747314453
2698,0.566648185253143,66.1084823608398
2699,0.511160671710968,66.1089706420898
2700,0.522125661373138,66.1089324951172
2701,0.391526967287064,66.1091461181641
2702,0.460924059152603,66.1089477539062
2703,0.403155565261841,66.1090316772461
2704,0.445447504520416,66.1088256835938
2705,0.466631144285202,66.1091384887695
2706,0.428609818220139,66.1090316772461
2707,0.608952045440674,66.1091003417969
2708,0.552411556243897,66.1098785400391
2709,0.574483573436737,66.110595703125
2710,0.386461108922958,66.1106643676758
2711,0.347226560115814,66.1107788085937
2712,0.408109188079834,66.1106414794922
2713,0.398395270109177,66.1107406616211
2714,0.414437502622604,66.1109848022461
2715,0.389891803264618,66.1108779907227
2716,0.530931830406189,66.1107635498047
2717,0.497165888547897,66.1108474731445
2718,0.471606701612473,66.1107330322266
2719,0.514299511909485,66.1106567382813
2720,0.506163120269775,66.1108779907227
2721,0.58244800567627,66.1109771728516
2722,0.324972718954086,66.1110992431641
2723,0.428755611181259,66.1108245849609
2724,0.518461048603058,66.1107940673828
2725,0.359758615493774,66.1113052368164
2726,0.336924076080322,66.1110916137695
2727,0.39228630065918,66.1109237670898
2728,0.551357567310333,66.1112747192383
2729,0.624093115329742,66.1113204956055
2730,0.512654781341553,66.1115112304688
2731,0.37795278429985,66.1117706298828
2732,0.411049783229828,66.1115188598633
2733,0.323784172534943,66.1118316650391
2734,0.465023279190064,66.1116104125977
2735,0.485128343105316,66.1114959716797
2736,0.543993949890137,66.1115570068359
2737,0.270544588565826,66.1118774414063
2738,0.385536819696426,66.111701965332
2739,0.417547285556793,66.1115417480469
2740,0.438256740570068,66.111572265625
2741,0.400947421789169,66.1116714477539
2742,0.358133614063263,66.1116180419922
2743,0.524382412433624,66.1115798950195
2744,0.258636355400085,66.1117248535156
2745,0.3393734395504,66.1115875244141
2746,0.432162046432495,66.1117324829102
2747,0.42531418800354,66.1116561889648
2748,0.454034149646759,66.1116333007813
2749,0.454736053943634,66.1116638183594
2750,0.41235962510109,66.1117706298828
2751,0.41024574637413,66.111701965332
2752,0.376224815845489,66.1117172241211
2753,0.340951770544052,66.1115264892578
2754,0.303232073783875,66.111457824707
2755,0.425224363803863,66.1113739013672
2756,0.433582693338394,66.111442565918
2757,0.440258294343948,66.1113510131836
2758,0.421339869499207,66.1115417480469
2759,0.660856246948242,66.1114196777344
2760,0.451134026050568,66.1123352050781
2761,0.405707716941834,66.1120681762695
2762,0.402960360050201,66.1122283935547
2763,0.611115217208862,66.1123962402344
2764,0.390003472566605,66.1123504638672
2765,0.540835738182068,66.1123123168945
2766,0.576180279254913,66.1124038696289
2767,0.483170449733734,66.1122817993164
2768,0.382884681224823,66.1122436523438
2769,0.470973312854767,66.1120681762695
2770,0.480763167142868,66.1120758056641
2771,0.529572904109955,66.1123733520508
2772,0.362552285194397,66.1125717163086
2773,0.44693261384964,66.1125106811523
2774,0.437541723251343,66.1125411987305
2775,0.496260285377502,66.1124572753906
2776,0.298078924417496,66.1125183105469
2777,0.361917167901993,66.1124420166016
2778,0.486296594142914,66.1125106811523
2779,0.513826668262482,66.1125869750977
2780,0.392404675483704,66.1128387451172
2781,0.487172454595566,66.1127700805664
2782,0.53653347492218,66.11279296875
2783,0.546096384525299,66.1129531860352
2784,0.549160122871399,66.1135635375977
2785,0.472679108381271,66.1136245727539
2786,0.583252429962158,66.113883972168
2787,0.486012130975723,66.1137619018555
2788,0.401991575956345,66.1140670776367
2789,0.462473660707474,66.1142349243164
2790,0.469180822372436,66.1142044067383
2791,0.324134290218353,66.1143341064453
2792,0.378597497940063,66.1141052246094
2793,0.341412663459778,66.1138763427734
2794,0.38912308216095,66.1137313842773
2795,0.401805192232132,66.1135406494141
2796,0.552298665046692,66.1135025024414
2797,0.465454518795013,66.1137084960938
2798,0.341690421104431,66.113655090332
2799,0.381194740533829,66.1136093139649
2800,0.38034388422966,66.1139068603516
2801,0.522095382213593,66.1138153076172
2802,0.422386109828949,66.1139373779297
2803,0.627389669418335,66.1139373779297
2804,0.503751516342163,66.1143493652344
2805,0.559587478637695,66.1145172119141
2806,0.528958380222321,66.1148071289063
2807,0.459755599498749,66.1148986816406
2808,0.522173583507538,66.1148452758789
2809,0.40145418047905,66.1150512695312
2810,0.432536035776138,66.1148376464844
2811,0.477539956569672,66.1149368286133
2812,0.412946581840515,66.1149749755859
2813,0.4027159512043,66.1150741577148
2814,0.486371099948883,66.1149215698242
2815,0.460160791873932,66.1154022216797
2816,0.449308544397354,66.1155700683594
2817,0.361567318439484,66.1157073974609
2818,0.506179928779602,66.115966796875
2819,0.473708242177963,66.1161117553711
2820,0.553576350212097,66.1161117553711
2821,0.437661826610565,66.1164245605469
2822,0.501998603343964,66.1164321899414
2823,0.562483251094818,66.1166000366211
2824,0.481752634048462,66.1167144775391
2825,0.323777616024017,66.1169662475586
2826,0.477358967065811,66.1168975830078
2827,0.597803354263306,66.1170806884766
2828,0.446938961744309,66.1171951293945
2829,0.465758830308914,66.1177215576172
2830,0.333737969398499,66.1175231933594
2831,0.562009811401367,66.1173782348633
2832,0.492789387702942,66.1176147460938
2833,0.522947192192078,66.1178970336914
2834,0.482178270816803,66.1183013916016
2835,0.439009070396423,66.1184616088867
2836,0.432461351156235,66.118537902832
2837,0.492246687412262,66.1183929443359
2838,0.328608632087708,66.1182174682617
2839,0.367025196552277,66.1180572509766
2840,0.420538514852524,66.1181030273437
2841,0.272451430559158,66.1181564331055
2842,0.524438381195068,66.1180191040039
2843,0.536814689636231,66.1179733276367
2844,0.412932276725769,66.1178970336914
2845,0.42349499464035,66.1176681518555
2846,0.304851740598679,66.1176528930664
2847,0.502437889575958,66.1177749633789
2848,0.524583280086517,66.1180725097656
2849,0.341973930597305,66.1181488037109
2850,0.529452800750732,66.1179275512695
2851,0.339499741792679,66.1181182861328
2852,0.410209745168686,66.1179656982422
2853,0.324747234582901,66.1181106567383
2854,0.484619110822678,66.1183853149414
2855,0.464876592159271,66.1183090209961
2856,0.474727213382721,66.1183395385742
2857,0.336428642272949,66.1182861328125
2858,0.303811967372894,66.1182556152344
2859,0.349259883165359,66.118278503418
2860,0.387597858905792,66.1182403564453
2861,0.406223654747009,66.1181793212891
2862,0.388958096504211,66.1181411743164
2863,0.474440842866898,66.1182250976563
2864,0.494397759437561,66.1183853149414
2865,0.443420976400375,66.1189804077148
2866,0.563978731632233,66.1190643310547
2867,0.427570432424545,66.1196746826172
2868,0.34054359793663,66.1194915771484
2869,0.512797236442566,66.1192855834961
2870,0.487276792526245,66.1194763183594
2871,0.415718376636505,66.1195983886719
2872,0.402944624423981,66.119514465332
2873,0.539878487586975,66.1193695068359
2874,0.680178821086883,66.1196899414063
2875,0.457938343286514,66.1202926635742
2876,0.473986208438873,66.1202392578125
2877,0.516652584075928,66.1204071044922
2878,0.509876906871796,66.1207656860352
2879,0.490737020969391,66.1207046508789
2880,0.330339998006821,66.1210327148438
2881,0.586304664611816,66.1209259033203
2882,0.338266104459763,66.1212387084961
2883,0.359651386737823,66.1212692260742
2884,0.372715145349503,66.1211853027344
2885,0.342431873083115,66.1213150024414
2886,0.595830380916595,66.1213836669922
2887,0.634313344955444,66.1216125488281
2888,0.530145406723022,66.1219100952148
2889,0.511746525764465,66.1220550537109
2890,0.403070330619812,66.1223526000977
2891,0.386508077383041,66.1223754882812
2892,0.451087057590485,66.1223602294922
2893,0.516169965267181,66.1227493286133
2894,0.562027454376221,66.1230697631836
2895,0.50305050611496,66.1239776611328
2896,0.477431565523148,66.1238861083984
2897,0.397354513406754,66.123779296875
2898,0.457199186086655,66.1235275268555
2899,0.343614637851715,66.1235504150391
2900,0.416070729494095,66.123405456543
2901,0.447190135717392,66.1233749389649
2902,0.398347318172455,66.1234664916992
2903,0.591176092624664,66.1233520507813
2904,0.613783359527588,66.124137878418
2905,0.591432750225067,66.1246871948242
2906,0.392525255680084,66.1249389648438
2907,0.349711090326309,66.1249084472656
2908,0.42481079697609,66.1247253417969
2909,0.376761019229889,66.1246795654297
2910,0.406722456216812,66.1247863769531
2911,0.370769202709198,66.1248321533203
2912,0.486910492181778,66.124626159668
2913,0.50225704908371,66.1250076293945
2914,0.460182309150696,66.1250152587891
2915,0.52029824256897,66.1249008178711
2916,0.488861709833145,66.1252670288086
2917,0.525728464126587,66.1253204345703
2918,0.30428758263588,66.1252365112305
2919,0.393860548734665,66.1250457763672
2920,0.50750994682312,66.1250076293945
2921,0.368858575820923,66.1251831054688
2922,0.323640644550323,66.125129699707
2923,0.395557016134262,66.1250076293945
2924,0.501970112323761,66.1250228881836
2925,0.58428966999054,66.1249847412109
2926,0.529598832130432,66.1249389648438
2927,0.387235343456268,66.1254653930664
2928,0.3981793820858,66.1252212524414
2929,0.321882218122482,66.1252899169922
2930,0.452410280704498,66.125114440918
2931,0.424940317869186,66.1251068115234
2932,0.494039386510849,66.1252746582031
2933,0.272432744503021,66.1256103515625
2934,0.363002389669418,66.1254730224609
2935,0.404868066310883,66.1253890991211
2936,0.413188874721527,66.1253662109375
2937,0.372583568096161,66.1253814697266
2938,0.346459269523621,66.1252975463867
2939,0.506342887878418,66.1253356933594
2940,0.266571879386902,66.1256866455078
2941,0.301015883684158,66.1255416870117
2942,0.408210128545761,66.1254043579102
2943,0.414940506219864,66.1252670288086
2944,0.424575001001358,66.1254272460937
2945,0.423462718725205,66.1254730224609
2946,0.40484881401062,66.1255340576172
2947,0.383242815732956,66.12548828125
2948,0.354666590690613,66.1254272460937
2949,0.315502762794495,66.1252593994141
2950,0.29983776807785,66.1252593994141
2951,0.413533121347427,66.1252365112305
2952,0.412784159183502,66.1254348754883
2953,0.417229741811752,66.1255722045898
2954,0.397092282772064,66.1258010864258
2955,0.655554592609406,66.1257095336914
2956,0.434298753738403,66.1266098022461
2957,0.363538056612015,66.1265487670898
2958,0.388804763555527,66.1265411376953
2959,0.621948838233948,66.1267547607422
2960,0.389294505119324,66.1268463134766
2961,0.559303820133209,66.1265716552734
2962,0.528927445411682,66.1269302368164
2963,0.472336024045944,66.1269073486328
2964,0.353033393621445,66.1269149780273
2965,0.46884897351265,66.1267776489258
2966,0.465835750102997,66.1272583007812
2967,0.50822126865387,66.1270751953125
2968,0.369585663080215,66.127326965332
2969,0.478395879268646,66.1273422241211
2970,0.417896270751953,66.12744140625
2971,0.517396450042725,66.1273651123047
2972,0.290587157011032,66.1281204223633
2973,0.358932822942734,66.1279067993164
2974,0.487466275691986,66.1279678344727
2975,0.524745345115662,66.1282119750977
2976,0.384261280298233,66.1285247802734
2977,0.502607882022858,66.1283493041992
2978,0.552691578865051,66.1282424926758
2979,0.54188072681427,66.1284484863281
2980,0.531282544136047,66.128547668457
2981,0.448151499032974,66.1288452148438
2982,0.538887321949005,66.1292037963867
2983,0.493923634290695,66.1291275024414
2984,0.379700750112534,66.1293029785156
2985,0.460159808397293,66.1294250488281
2986,0.430392235517502,66.1295166015625
2987,0.308819860219955,66.1295700073242
2988,0.371356546878815,66.12939453125
2989,0.316102802753448,66.129280090332
2990,0.407783091068268,66.129150390625
2991,0.383824557065964,66.1291961669922
2992,0.539471566677094,66.1292114257813
2993,0.473606109619141,66.1293792724609
2994,0.338411837816238,66.1294021606445
2995,0.397817492485046,66.12939453125
2996,0.403701901435852,66.1296844482422
2997,0.521284341812134,66.1299438476563
2998,0.388004034757614,66.1301422119141
2999,0.569945454597473,66.1301345825195
3000,0.499469578266144,66.1303634643555
3001,0.565893709659576,66.1303482055664
3002,0.520257353782654,66.1307525634766
3003,0.456972301006317,66.1310043334961
3004,0.502794623374939,66.1310272216797
3005,0.38575479388237,66.1307830810547
3006,0.414997220039368,66.1306610107422
3007,0.435774683952332,66.1307907104492
3008,0.413633227348328,66.1307525634766
3009,0.380970180034638,66.1307601928711
3010,0.519043505191803,66.1307067871094
3011,0.438204079866409,66.1309967041016
3012,0.420789182186127,66.1309280395508
3013,0.364687025547028,66.1309127807617
3014,0.489231377840042,66.1311187744141
3015,0.44905948638916,66.1310729980469
3016,0.552077054977417,66.1311798095703
3017,0.454993963241577,66.1314010620117
3018,0.486438542604446,66.1315765380859
3019,0.514990568161011,66.1313552856445
3020,0.48652121424675,66.1314315795898
3021,0.319526851177216,66.1317672729492
3022,0.473592102527618,66.1316223144531
3023,0.599856317043304,66.132453918457
3024,0.451530516147613,66.1324844360352
3025,0.468368113040924,66.1325302124024
3026,0.334306865930557,66.1324768066406
3027,0.544054746627808,66.1323623657227
3028,0.443585485219955,66.1325531005859
3029,0.467230796813965,66.1328125
3030,0.480578273534775,66.1328430175781
3031,0.42445170879364,66.1335601806641
3032,0.419328540563583,66.1335830688477
3033,0.456291228532791,66.1334838867188
3034,0.310264497995377,66.1336288452148
3035,0.352687984704971,66.1337280273438
3036,0.415241092443466,66.1337127685547
3037,0.269352346658707,66.1336288452148
3038,0.502094686031342,66.1334991455078
3039,0.487352639436722,66.1337509155274
3040,0.396894067525864,66.1337661743164
3041,0.405442446470261,66.1336441040039
3042,0.297035872936249,66.1336517333984
3043,0.476267784833908,66.1336975097656
3044,0.507833480834961,66.1340179443359
3045,0.3414406478405,66.1342468261719
3046,0.530298054218292,66.1341018676758
3047,0.376713633537292,66.1345443725586
3048,0.405604928731918,66.1350555419922
3049,0.291329264640808,66.1352157592773
3050,0.48315554857254,66.1351699829102
3051,0.43199098110199,66.1350631713867
3052,0.461596578359604,66.1351852416992
3053,0.318304926156998,66.1352386474609
3054,0.308379471302033,66.1353302001953
3055,0.342283487319946,66.1353912353516
3056,0.395447134971619,66.1353073120117
3057,0.409328043460846,66.1353378295898
3058,0.365659296512604,66.1353912353516
3059,0.444375991821289,66.1352996826172
3060,0.506049871444702,66.1352157592773
3061,0.450724482536316,66.1364669799805
3062,0.55990868806839,66.136344909668
3063,0.428307920694351,66.1366653442383
3064,0.328623861074448,66.1364593505859
3065,0.480517417192459,66.1362380981445
3066,0.490377843379974,66.1362228393555
3067,0.40433469414711,66.1364593505859
3068,0.357029438018799,66.1365814208984
3069,0.501154124736786,66.1363754272461
3070,0.682991981506348,66.1368713378906
3071,0.459342151880264,66.1366653442383
3072,0.44414034485817,66.1366958618164
3073,0.529727339744568,66.1368560791016
3074,0.510366916656494,66.137077331543
3075,0.494125366210938,66.1369171142578
3076,0.331194370985031,66.1372909545898
3077,0.573435366153717,66.1372146606445
3078,0.340528130531311,66.137321472168
3079,0.363581120967865,66.1373825073242
3080,0.362882703542709,66.1372756958008
3081,0.361826509237289,66.1371307373047
3082,0.559740543365479,66.1373748779297
3083,0.636315643787384,66.1375274658203
3084,0.548161387443543,66.1381759643555
3085,0.510754466056824,66.1382827758789
3086,0.408885061740875,66.1386871337891
3087,0.381019532680511,66.1387405395508
3088,0.435516268014908,66.1386795043945
3089,0.56069028377533,66.1388778686523
3090,0.621564865112305,66.1391525268555
3091,0.509824097156525,66.1403274536133
3092,0.466569781303406,66.1403274536133
3093,0.415279865264893,66.1402206420898
3094,0.467345058917999,66.1402969360352
3095,0.347689986228943,66.1405258178711
3096,0.396685779094696,66.1403121948242
3097,0.46088182926178,66.1403503417969
3098,0.397789269685745,66.140739440918
3099,0.581576526165008,66.1407089233398
3100,0.57173353433609,66.1411666870117
3101,0.576433002948761,66.1412887573242
3102,0.392861396074295,66.1414489746094
3103,0.361868470907211,66.141471862793
3104,0.406550467014313,66.1411514282227
3105,0.378014117479324,66.1410675048828
3106,0.407084226608276,66.1413726806641
3107,0.367764383554459,66.1412658691406
3108,0.510358572006226,66.14111328125
3109,0.516832888126373,66.1416854858399
3110,0.43314003944397,66.1418228149414
3111,0.509650528430939,66.1417922973633
3112,0.465430825948715,66.1422271728516
3113,0.501721084117889,66.1422882080078
3114,0.301969200372696,66.1424713134766
3115,0.396279990673065,66.1423034667969
3116,0.481294274330139,66.1423110961914
3117,0.378720194101334,66.1421661376953
3118,0.305341988801956,66.1425704956055
3119,0.404969483613968,66.1424179077148
3120,0.473028659820557,66.1423263549805
3121,0.562788486480713,66.1423110961914
3122,0.520023286342621,66.1422348022461
3123,0.401582479476929,66.1427307128906
3124,0.363989561796188,66.1425476074219
3125,0.315018266439438,66.1425323486328
3126,0.440438628196716,66.1423110961914
3127,0.41310578584671,66.1422576904297
3128,0.449299097061157,66.1423263549805
3129,0.27401202917099,66.1423797607422
3130,0.359075278043747,66.1421890258789
3131,0.398569941520691,66.1422271728516
3132,0.374673038721085,66.1421203613281
3133,0.361950904130936,66.1421203613281
3134,0.338975816965103,66.1421890258789
3135,0.541838049888611,66.1420822143555
3136,0.266797721385956,66.1428985595703
3137,0.289743304252625,66.1426696777344
3138,0.39841890335083,66.1424713134766
3139,0.456084698438644,66.1424026489258
3140,0.415726006031036,66.142463684082
3141,0.406838119029999,66.1425247192383
3142,0.413303017616272,66.1425552368164
3143,0.383577972650528,66.1426010131836
3144,0.361817330121994,66.1428146362305
3145,0.303768873214722,66.1425170898437
3146,0.296590536832809,66.1424865722656
3147,0.410263150930405,66.1424102783203
3148,0.411850243806839,66.1427154541016
3149,0.380010098218918,66.1428604125977
3150,0.384133160114288,66.1429595947266
3151,0.608366966247559,66.1428833007813
3152,0.442574441432953,66.1432647705078
3153,0.348989307880402,66.1433715820313
3154,0.386732965707779,66.1435317993164
3155,0.597442328929901,66.1437683105469
3156,0.356132984161377,66.143928527832
3157,0.549519836902618,66.1436920166016
3158,0.518092572689056,66.1439056396484
3159,0.454823315143585,66.1438980102539
3160,0.339248448610306,66.1440658569336
3161,0.458445757627487,66.1441192626953
3162,0.417491346597672,66.1441421508789
3163,0.511039197444916,66.1441116333008
3164,0.369312614202499,66.1442413330078
3165,0.481756776571274,66.1440277099609
3166,0.410044759511948,66.1442031860352
3167,0.494708210229874,66.1440811157227
3168,0.26892876625061,66.1439666748047
3169,0.328094154596329,66.1438217163086
3170,0.488455146551132,66.1439361572266
3171,0.513850748538971,66.144157409668
3172,0.379381388425827,66.1441497802734
3173,0.475432842969894,66.1439743041992
3174,0.548159658908844,66.1438827514648
3175,0.542843878269196,66.1441040039063
3176,0.556486666202545,66.1441345214844
3177,0.453800082206726,66.1440811157227
3178,0.527030825614929,66.1443099975586
3179,0.503881812095642,66.1444091796875
3180,0.358040809631348,66.1448593139648
3181,0.46303716301918,66.1449737548828
3182,0.401100814342499,66.1447982788086
3183,0.304271519184113,66.1447372436524
3184,0.370783478021622,66.1445770263672
3185,0.3060282766819,66.1445159912109
3186,0.414133161306381,66.1444320678711
3187,0.392742246389389,66.1444473266602
3188,0.523761093616486,66.1445922851563
3189,0.478623032569885,66.1448059082031
3190,0.337786346673965,66.144889831543
3191,0.384328067302704,66.1449432373047
3192,0.415362179279327,66.1451110839844
3193,0.524773836135864,66.1448822021484
3194,0.390930086374283,66.1453857421875
3195,0.566961407661438,66.1453552246094
3196,0.487690508365631,66.1455230712891
3197,0.565579831600189,66.1456832885742
3198,0.527654588222504,66.1455917358398
3199,0.451511859893799,66.1459426879883
3200,0.484021693468094,66.1460037231445
3201,0.366852253675461,66.1457824707031
3202,0.39718759059906,66.1456069946289
3203,0.425782978534699,66.1456832885742
3204,0.360253006219864,66.1455688476562
3205,0.374948471784592,66.1455917358398
3206,0.501047194004059,66.1455612182617
3207,0.400122314691544,66.1457748413086
3208,0.402395039796829,66.1457290649414
3209,0.357890427112579,66.1457061767578
3210,0.451690435409546,66.1458435058594
3211,0.456161588430405,66.1459655761719
3212,0.501793205738068,66.1461639404297
3213,0.447106927633285,66.1464080810547
3214,0.477717280387878,66.1466217041016
3215,0.504285275936127,66.1465835571289
3216,0.478738725185394,66.1466293334961
3217,0.317738562822342,66.1473007202148
3218,0.514072060585022,66.1472015380859
3219,0.625410556793213,66.1476440429688
3220,0.418806076049805,66.1478881835938
3221,0.455099731683731,66.1480178833008
3222,0.318002969026566,66.1479339599609
3223,0.552643120288849,66.1477966308594
3224,0.434246629476547,66.1482849121094
3225,0.436891257762909,66.1482009887695
3226,0.47962486743927,66.1481704711914
3227,0.434230923652649,66.1491622924805
3228,0.433532744646072,66.1492614746094
3229,0.446618944406509,66.1492385864258
3230,0.311519831418991,66.1493453979492
3231,0.345221370458603,66.1494064331055
3232,0.392073214054108,66.1493301391602
3233,0.268627017736435,66.1493225097656
3234,0.505683302879334,66.1492004394531
3235,0.475003242492676,66.1492919921875
3236,0.417891889810562,66.1493835449219
3237,0.389887660741806,66.149284362793
3238,0.274341404438019,66.1492767333984
3239,0.453900367021561,66.1492691040039
3240,0.512806117534637,66.1496429443359
3241,0.338588207960129,66.1501846313477
3242,0.568393170833588,66.1500015258789
3243,0.40206789970398,66.1504898071289
3244,0.429325342178345,66.1506500244141
3245,0.273961573839188,66.1509475708008
3246,0.482639849185944,66.1507263183594
3247,0.444819420576096,66.1505813598633
3248,0.482519835233688,66.1509017944336
3249,0.331299990415573,66.151123046875
3250,0.315253973007202,66.1511306762695
3251,0.327989041805267,66.1511840820313
3252,0.415450006723404,66.1511459350586
3253,0.41164967417717,66.1511306762695
3254,0.347359150648117,66.1513366699219
3255,0.427470147609711,66.1512145996094
3256,0.511555194854736,66.1510620117187
3257,0.413119584321976,66.1514129638672
3258,0.541079461574554,66.1513214111328
3259,0.418492615222931,66.1518478393555
3260,0.313755422830582,66.1518173217773
3261,0.495733946561813,66.1516189575195
3262,0.469987332820892,66.1517868041992
3263,0.416012346744537,66.1519393920898
3264,0.343016237020493,66.1522216796875
3265,0.470592319965363,66.1520462036133
3266,0.641450881958008,66.1519622802734
3267,0.419296145439148,66.1520004272461
3268,0.416610062122345,66.1518859863281
3269,0.475007861852646,66.1519470214844
3270,0.491820394992828,66.1519165039063
3271,0.494557708501816,66.1518096923828
3272,0.327304542064667,66.1519317626953
3273,0.530020296573639,66.1518478393555
3274,0.335887461900711,66.1519165039063
3275,0.350987076759338,66.1520385742188
3276,0.350143700838089,66.1517868041992
3277,0.348060846328735,66.1517868041992
3278,0.524285018444061,66.1519470214844
3279,0.636677742004395,66.1523818969727
3280,0.511177837848663,66.1528015136719
3281,0.490700423717499,66.1528167724609
3282,0.380136996507645,66.1526184082031
3283,0.382100731134415,66.1526947021484
3284,0.3534095287323,66.1529083251953
3285,0.517044603824616,66.1528854370117
3286,0.606226980686188,66.1529846191406
3287,0.516383826732636,66.1533508300781
3288,0.509090483188629,66.1534423828125
3289,0.369112014770508,66.1540298461914
3290,0.473976373672485,66.1537628173828
3291,0.352613866329193,66.1538925170899
3292,0.394937306642532,66.1538009643555
3293,0.469469726085663,66.1539306640625
3294,0.360266774892807,66.1542587280273
3295,0.553094565868378,66.1539993286133
3296,0.505505383014679,66.1544418334961
3297,0.576257407665253,66.1546325683594
3298,0.3609319627285,66.1544952392578
3299,0.330775141716003,66.1542510986328
3300,0.384672224521637,66.1540374755859
3301,0.389013528823852,66.1539764404297
3302,0.409643858671188,66.1542816162109
3303,0.403000235557556,66.1542892456055
3304,0.507121562957764,66.1545639038086
3305,0.508548021316528,66.1550521850586
3306,0.422194987535477,66.1545639038086
3307,0.517193078994751,66.1543731689453
3308,0.438665568828583,66.1545257568359
3309,0.53395539522171,66.1546249389648
3310,0.304311364889145,66.1550674438477
3311,0.402965247631073,66.1548461914063
3312,0.51665872335434,66.1549758911133
3313,0.38698622584343,66.1550216674805
3314,0.307123571634293,66.1549606323242
3315,0.382109582424164,66.15478515625
3316,0.467507094144821,66.1547012329102
3317,0.558821976184845,66.1549224853516
3318,0.497136682271957,66.154914855957
3319,0.406589210033417,66.1552963256836
3320,0.360945165157318,66.1553115844727
3321,0.292988657951355,66.1554565429688
3322,0.447720319032669,66.1552505493164
3323,0.429862499237061,66.1556701660156
3324,0.44014847278595,66.1558990478516
3325,0.271403014659882,66.1558609008789
3326,0.367282390594482,66.1557922363281
3327,0.453217089176178,66.1558303833008
3328,0.373876988887787,66.1564712524414
3329,0.358703881502151,66.1565933227539
3330,0.324146389961243,66.1565093994141
3331,0.503598034381866,66.1564407348633
3332,0.25310543179512,66.1562957763672
3333,0.28358069062233,66.1561279296875
3334,0.408136337995529,66.1559829711914
3335,0.424449861049652,66.1560592651367
3336,0.420230090618134,66.1560363769531
3337,0.418287962675095,66.1562881469727
3338,0.44484668970108,66.1565246582031
3339,0.403814107179642,66.1569290161133
3340,0.386941581964493,66.1572647094727
3341,0.306612610816956,66.1568984985352
3342,0.295395880937576,66.1569442749024
3343,0.414851248264313,66.1568756103516
3344,0.430849850177765,66.1570434570313
3345,0.362076848745346,66.1570205688477
3346,0.367875665426254,66.1571884155273
3347,0.542239010334015,66.157112121582
3348,0.408122032880783,66.1573333740234
3349,0.336845070123672,66.1572875976563
3350,0.378936856985092,66.1574859619141
3351,0.602416217327118,66.1576919555664
3352,0.343733370304108,66.1584014892578
3353,0.516913712024689,66.1581268310547
3354,0.508234143257141,66.1583404541016
3355,0.442494094371796,66.158332824707
3356,0.333679348230362,66.1584243774414
3357,0.429007232189178,66.1586456298828
3358,0.403246343135834,66.1587219238281
3359,0.47503849864006,66.1588134765625
3360,0.342446088790894,66.1588439941406
3361,0.42277455329895,66.1587524414063
3362,0.39329993724823,66.1586074829102
3363,0.503121256828308,66.1585311889648
3364,0.268800556659698,66.1587295532227
3365,0.318092286586761,66.158576965332
3366,0.492008060216904,66.1585845947266
3367,0.470174461603165,66.1589202880859
3368,0.382431238889694,66.1590194702148
3369,0.463853865861893,66.1590194702148
3370,0.546448707580566,66.1591720581055
3371,0.515980303287506,66.1593704223633
3372,0.541825115680695,66.1594467163086
3373,0.463427126407623,66.1594619750977
3374,0.537227988243103,66.1596221923828
3375,0.453037321567535,66.1597518920898
3376,0.316151291131973,66.1595230102539
3377,0.431166023015976,66.1593856811524
3378,0.34572896361351,66.1593627929688
3379,0.286329567432404,66.1592559814453
3380,0.358925491571426,66.1591110229492
3381,0.311984747648239,66.159065246582
3382,0.401094764471054,66.1592864990234
3383,0.397367417812347,66.159294128418
3384,0.519684135913849,66.1595306396484
3385,0.474528819322586,66.1599197387695
3386,0.346269428730011,66.1598815917969
3387,0.369118988513947,66.1599655151367
3388,0.403719514608383,66.1599044799805
3389,0.520076334476471,66.1598052978516
3390,0.403250753879547,66.1601791381836
3391,0.584152936935425,66.1602554321289
3392,0.449242323637009,66.1608276367187
3393,0.514403700828552,66.1607284545898
3394,0.53218948841095,66.1607437133789
3395,0.466699123382568,66.1612243652344
3396,0.512864589691162,66.1612167358399
3397,0.347210943698883,66.1611328125
3398,0.3686183989048,66.1610107421875
3399,0.396450310945511,66.1610565185547
3400,0.350117802619934,66.1609497070313
3401,0.384358257055283,66.1610107421875
3402,0.497390002012253,66.1609725952148
3403,0.398788422346115,66.1611022949219
3404,0.392066836357117,66.161018371582
3405,0.330143004655838,66.1610412597656
3406,0.443709671497345,66.1610336303711
3407,0.432891249656677,66.1610946655273
3408,0.483065009117126,66.1610260009766
3409,0.436464190483093,66.1612396240234
3410,0.48422434926033,66.1614990234375
3411,0.49068945646286,66.1616744995117
3412,0.451220661401749,66.16162109375
3413,0.305580377578735,66.1617584228516
3414,0.460801690816879,66.16162109375
3415,0.61882871389389,66.1618804931641
3416,0.374271422624588,66.1617965698242
3417,0.451923221349716,66.1617965698242
3418,0.311222076416016,66.1618041992188
3419,0.544531047344208,66.1617202758789
3420,0.443638324737549,66.1616439819336
3421,0.423241555690765,66.1617889404297
3422,0.477479070425034,66.1618041992188
3423,0.432093560695648,66.1619873046875
3424,0.451213270425797,66.1621627807617
3425,0.452035218477249,66.1621932983398
3426,0.32039687037468,66.1623764038086
3427,0.341625958681107,66.1628875732422
3428,0.382928401231766,66.162712097168
3429,0.260112911462784,66.1627197265625
3430,0.511776149272919,66.1626129150391
3431,0.461788028478622,66.1629180908203
3432,0.410734951496124,66.1629943847656
3433,0.381139934062958,66.1628952026367
3434,0.248259365558624,66.1628036499023
3435,0.440374106168747,66.1626586914062
3436,0.5269415974617,66.1636276245117
3437,0.344660609960556,66.1642150878906
3438,0.540287375450134,66.1640396118164
3439,0.37721249461174,66.1646575927734
3440,0.450433880090714,66.1644973754883
3441,0.270603328943253,66.1649627685547
3442,0.469746142625809,66.1648330688477
3443,0.440197646617889,66.1647415161133
3444,0.516846597194672,66.1649856567383
3445,0.354328066110611,66.1653213500977
3446,0.321105450391769,66.1652526855469
3447,0.330869376659393,66.1652069091797
3448,0.416598975658417,66.1652679443359
3449,0.414377301931381,66.1650924682617
3450,0.338014304637909,66.1649627685547
3451,0.418354511260986,66.1648406982422
3452,0.463768154382706,66.1648101806641
3453,0.4018434882164,66.1648330688477
3454,0.52826315164566,66.1649017333984
3455,0.430991679430008,66.1651763916016
3456,0.317462742328644,66.1652984619141
3457,0.481128245592117,66.1651229858398
3458,0.500431656837463,66.1653060913086
3459,0.411405861377716,66.1656036376953
3460,0.340647548437119,66.1653900146484
3461,0.434412121772766,66.1651763916016
3462,0.653042912483215,66.1650238037109
3463,0.408443301916122,66.1654205322266
3464,0.378594815731049,66.1653366088867
3465,0.466669052839279,66.1652526855469
3466,0.482891499996185,66.1653137207031
3467,0.482032418251038,66.1653213500977
3468,0.304829835891724,66.1655120849609
3469,0.504840075969696,66.1653747558594
3470,0.307092845439911,66.1653900146484
3471,0.319897472858429,66.1653823852539
3472,0.346744567155838,66.1652603149414
3473,0.319876760244369,66.1655883789063
3474,0.51090282201767,66.1654205322266
3475,0.596657335758209,66.1657562255859
3476,0.452203094959259,66.1662368774414
3477,0.437615901231766,66.1660766601563
3478,0.36617773771286,66.1659774780273
3479,0.379391103982925,66.1661071777344
3480,0.32165715098381,66.1659774780273
3481,0.485330373048782,66.1660079956055
3482,0.523361265659332,66.1661148071289
3483,0.511234164237976,66.1666259765625
3484,0.50042712688446,66.1670379638672
3485,0.371070802211761,66.1672515869141
3486,0.467422425746918,66.1669464111328
3487,0.327867567539215,66.1670379638672
3488,0.442183196544647,66.1669082641602
3489,0.464577168226242,66.1675186157227
3490,0.361967146396637,66.168212890625
3491,0.55454695224762,66.1679534912109
3492,0.506906747817993,66.1685943603516
3493,0.503933429718018,66.1689758300781
3494,0.345224946737289,66.1687927246094
3495,0.31240975856781,66.1685256958008
3496,0.373192757368088,66.1683807373047
3497,0.372041434049606,66.1685638427734
3498,0.391938179731369,66.1688232421875
3499,0.417821407318115,66.1688842773438
3500,0.524964570999146,66.1689605712891
3501,0.46914330124855,66.1689910888672
3502,0.404264479875565,66.1688613891602
3503,0.507295250892639,66.1687850952148
3504,0.436127066612244,66.1689682006836
3505,0.560676038265228,66.1689529418945
3506,0.298782348632812,66.1691436767578
3507,0.40900194644928,66.1690139770508
3508,0.517046511173248,66.1691360473633
3509,0.321344912052155,66.169059753418
3510,0.30889755487442,66.1691131591797
3511,0.355745226144791,66.1690063476563
3512,0.475217789411545,66.1688842773438
3513,0.554614186286926,66.1691665649414
3514,0.496130853891373,66.1691055297852
3515,0.39010164141655,66.1694564819336
3516,0.378721326589584,66.1691284179688
3517,0.27212581038475,66.1689682006836
3518,0.471829652786255,66.1687850952148
3519,0.467124402523041,66.1691513061524
3520,0.427395313978195,66.1694946289063
3521,0.261092841625214,66.1695175170898
3522,0.361422061920166,66.1693878173828
3523,0.493056178092957,66.1695327758789
3524,0.359055072069168,66.1691818237305
3525,0.337929636240005,66.1690292358398
3526,0.314746916294098,66.1689224243164
3527,0.491066098213196,66.1688385009766
3528,0.239159092307091,66.1690292358398
3529,0.274421125650406,66.1688842773438
3530,0.39534318447113,66.1687469482422
3531,0.396423518657684,66.1687164306641
3532,0.423588454723358,66.1687545776367
3533,0.420611768960953,66.1687850952148
3534,0.462009996175766,66.1687622070312
3535,0.393876940011978,66.1691131591797
3536,0.371560245752335,66.1693801879883
3537,0.303426653146744,66.1689834594727
3538,0.284058302640915,66.1689224243164
3539,0.39637103676796,66.1688690185547
3540,0.415247648954392,66.1689453125
3541,0.352872431278229,66.1689529418945
3542,0.37161323428154,66.1690902709961
3543,0.517736911773682,66.1691360473633
3544,0.390674322843552,66.1692352294922
3545,0.332968860864639,66.1691513061524
3546,0.386017471551895,66.169319152832
3547,0.59197872877121,66.1697540283203
3548,0.337819576263428,66.1699066162109
3549,0.53182715177536,66.1697235107422
3550,0.496199309825897,66.1699600219727
3551,0.448571890592575,66.170051574707
3552,0.339069783687592,66.1702346801758
3553,0.440220415592194,66.1708602905273
3554,0.411100268363953,66.1709365844727
3555,0.448720932006836,66.1710891723633
3556,0.357311457395554,66.1710891723633
3557,0.394422680139542,66.1710433959961
3558,0.378528028726578,66.1709747314453
3559,0.498412489891052,66.171028137207
3560,0.263021349906921,66.1710739135742
3561,0.305824309587479,66.1709213256836
3562,0.495622366666794,66.1709594726563
3563,0.474887937307358,66.1713638305664
3564,0.396380811929703,66.1713714599609
3565,0.468418955802918,66.1714248657227
3566,0.505336225032806,66.1714248657227
3567,0.488837867975235,66.1716842651367
3568,0.527004599571228,66.1718063354492
3569,0.415668398141861,66.1718673706055
3570,0.541932106018066,66.1719665527344
3571,0.42555958032608,66.1723098754883
3572,0.2930006980896,66.172119140625
3573,0.415637373924255,66.1719665527344
3574,0.321569383144379,66.1718521118164
3575,0.289346933364868,66.1717300415039
3576,0.355396866798401,66.1715850830078
3577,0.377493381500244,66.171516418457
3578,0.381657987833023,66.1720657348633
3579,0.35344934463501,66.1719131469727
3580,0.508855283260345,66.1718368530273
3581,0.434513807296753,66.1723098754883
3582,0.331218689680099,66.1722259521484
3583,0.346051096916199,66.1721878051758
3584,0.400528997182846,66.1720657348633
3585,0.503707766532898,66.1720275878906
3586,0.429699629545212,66.1725616455078
3587,0.54719752073288,66.1726684570313
3588,0.417403042316437,66.1725616455078
3589,0.494514226913452,66.1725921630859
3590,0.541083097457886,66.1726608276367
3591,0.468025356531143,66.1735610961914
3592,0.512025058269501,66.1735382080078
3593,0.345258980989456,66.1736221313477
3594,0.358410030603409,66.1734085083008
3595,0.388831377029419,66.1734237670899
3596,0.3498575091362,66.1734924316406
3597,0.386883437633514,66.1735305786133
3598,0.465760231018066,66.173469543457
3599,0.385446041822434,66.1738052368164
3600,0.395907342433929,66.173698425293
3601,0.312868475914001,66.1739120483398
3602,0.441694289445877,66.1739120483398
3603,0.428277790546417,66.1740875244141
3604,0.480496406555176,66.1741027832031
3605,0.442498654127121,66.17431640625
3606,0.481559932231903,66.174560546875
3607,0.446154415607452,66.1747131347656
3608,0.42839840054512,66.174690246582
3609,0.313970029354095,66.1748733520508
3610,0.439470529556274,66.1748199462891
3611,0.583798885345459,66.1749725341797
3612,0.351531773805618,66.1749496459961
3613,0.466900616884232,66.1748886108398
3614,0.311007171869278,66.1747665405273
3615,0.515502631664276,66.1748809814453
3616,0.440528959035873,66.1748275756836
3617,0.438190579414368,66.1747512817383
3618,0.424818456172943,66.1746826171875
3619,0.411981523036957,66.1747436523438
3620,0.437814503908157,66.1747817993164
3621,0.431005597114563,66.1750259399414
3622,0.384813725948334,66.1751480102539
3623,0.338435113430023,66.1755676269531
3624,0.386787593364716,66.1755142211914
3625,0.244035929441452,66.1756362915039
3626,0.513219058513641,66.1755523681641
3627,0.47152978181839,66.1758117675781
3628,0.382768452167511,66.1760406494141
3629,0.373712122440338,66.1759414672852
3630,0.231616780161858,66.1759033203125
3631,0.455347120761871,66.1757659912109
3632,0.515315592288971,66.1760787963867
3633,0.330314159393311,66.1766128540039
3634,0.520362019538879,66.1764221191406
3635,0.310293287038803,66.1764984130859
3636,0.413660079240799,66.1763458251953
3637,0.260912030935287,66.1764907836914
3638,0.470441907644272,66.1762847900391
3639,0.449097990989685,66.1762771606445
3640,0.447169959545136,66.1762924194336
3641,0.341592878103256,66.1761627197266
3642,0.323980152606964,66.1761474609375
3643,0.347755253314972,66.1762313842773
3644,0.399674385786057,66.1762390136719
3645,0.388195008039474,66.1761322021484
3646,0.333952993154526,66.1761474609375
3647,0.387561768293381,66.1760330200195
3648,0.432839781045914,66.1759262084961
3649,0.403263568878174,66.1763534545898
3650,0.545099079608917,66.1763763427734
3651,0.447486966848373,66.1769714355469
3652,0.306898862123489,66.1771392822266
3653,0.466701239347458,66.1769409179688
3654,0.51077675819397,66.1770477294922
3655,0.388002336025238,66.177848815918
3656,0.332249760627747,66.1777648925781
3657,0.411137223243713,66.1775970458984
3658,0.627328157424927,66.1776275634766
3659,0.401323765516281,66.177619934082
3660,0.375422388315201,66.1775207519531
3661,0.45079493522644,66.1776275634766
3662,0.46760818362236,66.1780319213867
3663,0.480506271123886,66.1778564453125
3664,0.280684262514114,66.1782150268555
3665,0.488770127296448,66.1780319213867
3666,0.300819218158722,66.1780776977539
3667,0.318113565444946,66.1780700683594
3668,0.361638516187668,66.1781005859375
3669,0.316613405942917,66.1781997680664
3670,0.495562374591827,66.1783599853516
3671,0.565082430839539,66.1786499023438
3672,0.443167567253113,66.1787414550781
3673,0.411954522132874,66.178825378418
3674,0.370566487312317,66.1786499023438
3675,0.361592769622803,66.178825378418
3676,0.319578737020493,66.1788635253906
3677,0.474351942539215,66.1788330078125
3678,0.534574210643768,66.178955078125
3679,0.526428580284119,66.1792221069336
3680,0.489600151777267,66.1791000366211
3681,0.364529877901077,66.1792831420898
3682,0.430478781461716,66.1790924072266
3683,0.310920566320419,66.179069519043
3684,0.453330129384995,66.1789703369141
3685,0.485868960618973,66.1795120239258
3686,0.368358939886093,66.1795806884766
3687,0.54023551940918,66.1794967651367
3688,0.532020807266235,66.1798934936523
3689,0.5085489153862,66.1804122924805
3690,0.34281313419342,66.1805419921875
3691,0.300492405891418,66.1803207397461
3692,0.388555914163589,66.1801986694336
3693,0.361320108175278,66.1801986694336
3694,0.393644571304321,66.1805038452148
3695,0.367175966501236,66.1804351806641
3696,0.476396977901459,66.1804428100586
3697,0.451987504959106,66.1804122924805
3698,0.410085409879684,66.180290222168
3699,0.495259344577789,66.1801834106445
3700,0.435614377260208,66.1803131103516
3701,0.52522474527359,66.1803436279297
3702,0.301616787910461,66.1805953979492
3703,0.377380520105362,66.1805801391602
3704,0.507202208042145,66.1806259155273
3705,0.306919515132904,66.1806640625
3706,0.29952397942543,66.1805267333984
3707,0.335740238428116,66.180419921875
3708,0.471901327371597,66.1804580688477
3709,0.548488974571228,66.1804351806641
3710,0.471189588308334,66.1806640625
3711,0.349720448255539,66.1808242797852
3712,0.363307774066925,66.1806259155273
3713,0.268067568540573,66.1806564331055
3714,0.470287173986435,66.1804809570313
3715,0.430712044239044,66.1805725097656
3716,0.4377181828022,66.1805572509766
3717,0.252019494771957,66.1809310913086
3718,0.362162202596664,66.1809005737305
3719,0.392603158950806,66.1809310913086
3720,0.332576990127563,66.1808166503906
3721,0.326951414346695,66.1805648803711
3722,0.304501980543137,66.1805648803711
3723,0.489138662815094,66.1804504394531
3724,0.229666098952293,66.1803665161133
3725,0.268472015857697,66.1802368164063
3726,0.373884469270706,66.1801605224609
3727,0.385494530200958,66.1801834106445
3728,0.404096841812134,66.1803512573242
3729,0.377003103494644,66.1803970336914
3730,0.415598422288895,66.1801910400391
3731,0.359163820743561,66.1802139282227
3732,0.354152500629425,66.1805114746094
3733,0.290745079517364,66.1802368164063
3734,0.270018219947815,66.1801681518555
3735,0.363561809062958,66.1800689697266
3736,0.408327788114548,66.1800155639648
3737,0.335433155298233,66.1800994873047
3738,0.399956822395325,66.1800842285156
3739,0.524161636829376,66.1802597045898
3740,0.386637091636658,66.1802749633789
3741,0.332644164562225,66.1801986694336
3742,0.379572838544846,66.1803283691406
3743,0.598215281963348,66.1806106567383
3744,0.34625968337059,66.1806335449219
3745,0.516672611236572,66.1803970336914
3746,0.499513238668442,66.1806869506836
3747,0.469583332538605,66.1807250976563
3748,0.383909970521927,66.1809005737305
3749,0.462812781333923,66.1814346313477
3750,0.40329509973526,66.1818923950195
3751,0.446003437042236,66.1819839477539
3752,0.357484340667725,66.1823959350586
3753,0.3961081802845,66.1822509765625
3754,0.394134193658829,66.1821746826172
3755,0.471261233091354,66.182731628418
3756,0.256220608949661,66.1826934814453
3757,0.302796065807343,66.1825866699219
3758,0.487970560789108,66.1826477050781
3759,0.47883215546608,66.182731628418
3760,0.380879372358322,66.1829299926758
3761,0.444372087717056,66.1828079223633
3762,0.504505634307861,66.182731628418
3763,0.464268296957016,66.1828689575195
3764,0.494495034217835,66.1830368041992
3765,0.369459271430969,66.1829986572266
3766,0.524557232856751,66.1829376220703
3767,0.431497395038605,66.1831970214844
3768,0.290154457092285,66.1833877563477
3769,0.401811748743057,66.1833190917969
3770,0.2967369556427,66.1831970214844
3771,0.277975618839264,66.1831436157227
3772,0.359957963228226,66.1830215454102
3773,0.370718240737915,66.1829833984375
3774,0.360408276319504,66.1832809448242
3775,0.335058003664017,66.1830902099609
3776,0.503012537956238,66.1830520629883
3777,0.420102298259735,66.1836471557617
3778,0.309141874313354,66.1836013793945
3779,0.361387252807617,66.1835098266602
3780,0.384942919015884,66.1837921142578
3781,0.516265988349915,66.1838073730469
3782,0.410645127296448,66.1841430664063
3783,0.538453638553619,66.1842803955078
3784,0.427459269762039,66.1848373413086
3785,0.464068531990051,66.1847991943359
3786,0.539057433605194,66.1847381591797
3787,0.442292392253876,66.1852340698242
3788,0.510681807994843,66.1852798461914
3789,0.337474793195724,66.1853866577148
3790,0.361670047044754,66.1852111816406
3791,0.409652888774872,66.1852111816406
3792,0.335041373968124,66.1850967407227
3793,0.385602653026581,66.1850204467774
3794,0.452723860740662,66.1849212646484
3795,0.383838087320328,66.1851654052734
3796,0.406451523303986,66.1852416992187
3797,0.305490851402283,66.1852188110352
3798,0.441704571247101,66.1850967407227
3799,0.421548575162888,66.1853485107422
3800,0.51313716173172,66.1855773925781
3801,0.442588955163956,66.1860198974609
3802,0.497981280088425,66.1864318847656
3803,0.427238166332245,66.1866073608398
3804,0.434115588665008,66.1866912841797
3805,0.308632165193558,66.1869354248047
3806,0.421693563461304,66.1870574951172
3807,0.568873763084412,66.1872100830078
3808,0.368072241544723,66.1872253417969
3809,0.461179465055466,66.187141418457
3810,0.318000376224518,66.1870574951172
3811,0.519643723964691,66.1868438720703
3812,0.408755242824554,66.1867980957031
3813,0.436212807893753,66.1869049072266
3814,0.414150983095169,66.1869277954102
3815,0.393527835607529,66.1870269775391
3816,0.432369142770767,66.1869888305664
3817,0.435595363378525,66.187370300293
3818,0.354470014572144,66.1873931884766
3819,0.315897464752197,66.1873474121094
3820,0.385426968336105,66.187141418457
3821,0.244145631790161,66.187141418457
3822,0.513278782367706,66.1870498657227
3823,0.502593398094177,66.1875381469727
3824,0.3822340965271,66.1878967285156
3825,0.356908947229385,66.1876907348633
3826,0.22616320848465,66.1875228881836
3827,0.406368106603622,66.1874160766602
3828,0.479038059711456,66.1880187988281
3829,0.306814730167389,66.1883773803711
3830,0.456357002258301,66.1881713867188
3831,0.283994823694229,66.1880416870117
3832,0.361779481172562,66.1879043579102
3833,0.230921998620033,66.1879348754883
3834,0.464051693677902,66.187744140625
3835,0.434229075908661,66.1879730224609
3836,0.405628263950348,66.1879730224609
3837,0.324040412902832,66.1878967285156
3838,0.313085526227951,66.1878280639648
3839,0.3212890625,66.1878204345703
3840,0.371028125286102,66.1878204345703
3841,0.403490871191025,66.1877517700195
3842,0.319560378789902,66.1879043579102
3843,0.369374483823776,66.1877822875977
3844,0.445946097373962,66.1877136230469
3845,0.413708478212357,66.1882629394531
3846,0.539862990379334,66.1882705688477
3847,0.435263603925705,66.1896209716797
3848,0.3102787733078,66.1896667480469
3849,0.477543145418167,66.1894302368164
3850,0.496483772993088,66.1896209716797
3851,0.400547504425049,66.1897888183594
3852,0.332691341638565,66.1898193359375
3853,0.411300152540207,66.189697265625
3854,0.615064144134522,66.1897048950195
3855,0.397929757833481,66.1897201538086
3856,0.377545744180679,66.1896667480469
3857,0.477245450019836,66.1896591186523
3858,0.436768770217896,66.1898803710938
3859,0.482178896665573,66.1897583007813
3860,0.282583892345428,66.1901245117187
3861,0.493444323539734,66.1899719238281
3862,0.294472128152847,66.1900024414063
3863,0.302202165126801,66.1899948120117
3864,0.339591801166534,66.1899337768555
3865,0.349009394645691,66.1898040771484
3866,0.485131174325943,66.1899719238281
3867,0.535061061382294,66.1901931762695
3868,0.48922672867775,66.190315246582
3869,0.415464133024216,66.1906433105469
3870,0.359003156423569,66.1906814575195
3871,0.36602845788002,66.1907272338867
3872,0.307064175605774,66.1908187866211
3873,0.471771240234375,66.1907806396484
3874,0.486261308193207,66.1910247802734
3875,0.497357696294785,66.1911468505859
3876,0.458531260490418,66.1919174194336
3877,0.371852844953537,66.1919860839844
3878,0.42363578081131,66.1917114257813
3879,0.299880594015121,66.1919097900391
3880,0.413139671087265,66.191780090332
3881,0.442387968301773,66.1920471191406
3882,0.355146586894989,66.1922912597656
3883,0.525777935981751,66.1921234130859
3884,0.530718147754669,66.1924819946289
3885,0.53763484954834,66.1928329467773
3886,0.31606712937355,66.1928939819336
3887,0.301914513111114,66.1926803588867
3888,0.385080069303513,66.1924819946289
3889,0.35217159986496,66.192512512207
3890,0.3866346180439,66.1927719116211
3891,0.350216150283813,66.1927490234375
3892,0.45403453707695,66.1926193237305
3893,0.478412985801697,66.192626953125
3894,0.412787884473801,66.1925659179687
3895,0.462241590023041,66.1925048828125
3896,0.423506319522858,66.192741394043
3897,0.484672367572784,66.1926116943359
3898,0.281272917985916,66.192497253418
3899,0.360303401947021,66.1923217773438
3900,0.489335507154465,66.1923065185547
3901,0.288327872753143,66.1925277709961
3902,0.285559445619583,66.1924438476563
3903,0.343694865703583,66.1923751831055
3904,0.448410123586655,66.1924057006836
3905,0.564816832542419,66.1923980712891
3906,0.456887364387512,66.1927642822266
3907,0.330624550580978,66.1929626464844
3908,0.346298217773437,66.1928176879883
3909,0.262448042631149,66.192741394043
3910,0.437883973121643,66.1925964355469
3911,0.385166853666306,66.1924896240234
3912,0.447374105453491,66.1925888061523
3913,0.235445097088814,66.1927032470703
3914,0.351106375455856,66.1927337646484
3915,0.380051493644714,66.1929168701172
3916,0.312653243541718,66.1930160522461
3917,0.319037199020386,66.19287109375
3918,0.308272749185562,66.1929092407227
3919,0.491380423307419,66.1928787231445


==> data/post_opt_loss.csv <==
x,train_acc,train_loss,test_acc,test_loss
1,1,0.00027910915,0.9404,0.27842706
2,0.99998,0.000294428175,0.94,0.2785501
3,0.99996,0.000395542425,0.9392,0.28179055
4,0.99994,0.000576398925,0.9381,0.2855433
5,0.99978,0.00115331075,0.9347,0.2872549
6,0.99952,0.0024336105,0.9321,0.28460932
7,0.99914,0.00424424,0.9293,0.2782812
8,0.99792,0.00743714725,0.9255,0.27365655
9,0.99582,0.0127643275,0.9237,0.2728684
10,0.99352,0.020705695,0.9213,0.27661863
11,0.99166,0.0287021775,0.9192,0.28927127
12,0.98986,0.0351061925,0.9128,0.30031958
13,0.98956,0.0346137025,0.9137,0.30197504
14,0.98972,0.0319437675,0.9152,0.29438737
15,0.99198,0.025602545,0.916,0.2842676
16,0.99382,0.020016119,0.9193,0.2801463
17,0.9958,0.0145491925,0.9214,0.27889103
18,0.9974,0.0108033865,0.9236,0.28354368
19,0.9984,0.00749621625,0.9245,0.28976402
20,0.99894,0.005325789,0.9262,0.29747367
21,0.99916,0.003843999,0.9276,0.30231118
22,0.99936,0.00294350325,0.9286,0.3088732
23,0.99944,0.0025829235,0.927,0.31508175
24,0.99936,0.002463895,0.927,0.32371762
25,0.99912,0.0026974535,0.9264,0.33592048


==> data/pre_opt_loss.csv <==
x,train_acc,train_loss,test_acc,test_loss
1,1,0.00027910915,0.9404,0.27842706
2,0.99996,0.000416299,0.9401,0.28241065
3,0.9998,0.00088153505,0.9372,0.2934402
4,0.99916,0.0024861725,0.9316,0.312017
5,0.99702,0.00835465075,0.925,0.34002638
6,0.99046,0.0284375225,0.9161,0.38427475
7,0.97428,0.08162658,0.8976,0.45405704
8,0.9459,0.18907471,0.8748,0.56578374
9,0.90346,0.366990975,0.8415,0.72810125
10,0.854,0.586456525,0.8036,0.9185462
11,0.81138,0.78747475,0.7704,1.0840646
12,0.79232,0.872537625,0.7529,1.1471967
13,0.80612,0.787739225,0.7637,1.0770538
14,0.844,0.5975883,0.793,0.9164097
15,0.88908,0.39636385,0.8267,0.74111617
16,0.92792,0.23714495,0.8554,0.59549797
17,0.9571,0.129614175,0.8786,0.4941882
18,0.97774,0.06615442,0.8944,0.42481303
19,0.9888,0.0326990175,0.9058,0.37976497
20,0.99442,0.01649068,0.9156,0.35292944
21,0.99718,0.0089222445,0.9211,0.33744344
22,0.99822,0.00548313325,0.924,0.33003387
23,0.99882,0.00387435425,0.9268,0.32797036
24,0.99906,0.00305847125,0.9259,0.3301162
25,0.99912,0.0026974535,0.9264,0.33592048

